Constraining the Magnetic Field of the Smith High Velocity Cloud using Faraday rotation

The Smith Cloud is a high velocity cloud (HVC) with an orbit suggesting it has made at least one passage through the Milky Way disk. A magnetic field found around this cloud has been thought to provide extra stability as it passes through the Galactic halo. We use the Karl G. Jansky Very Large Array to measure Faraday rotation measures (RMs) towards 1105 extragalactic background point sources behind and next to the Smith Cloud to constrain the detailed geometry and strength of its magnetic field. The RM pattern across the cloud gives a detailed morphology of the magnetic field structure which indicates a field draped over the ionized gas and compressed at the head of the cloud. We constrain the peak line-of-sight magnetic field strength to > +5 uG and create a model of the magnetic field to demonstrate that a draped configuration can qualitatively explain the morphology of the observed RMs.

==> tab1.txt <==
Title: Constraining the Magnetic Field of the Smith Cloud using Faraday rotation
Authors: S. K. Betti, Alex S. Hill, S. A. Mao, B. M. Gaensler, Felix J. Lockman, N. M. McClure-Griffiths, Robert A. Benjamin
Table:	Rotation Measures of Sources behind the Smith Cloud
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label      Explanations
--------------------------------------------------------------------------------
   1-  7 F7.4   deg       GL         Galactic Longitude        
   9- 16 F8.4   deg       GB         Galactic Latitude   
  18- 25 F8.4   deg       RA         Right Ascension
  27- 34 F8.4   deg       Dec        Declination     
  36- 39 F4.1   --        SN         Signal to Noise     
  41- 44 I4     rad/m^2   RM         Raw RM     
  46- 46 I1     rad/m^2   RMerr      Raw RM uncertainty    
  48- 54 F7.2   rad/m^2   RMfit      MW foreground subtracted RM  
  56- 59 F4.1   rad/m^2   RMfiterr   MW foreground subtracted RM uncertainty
  61- 61 I1     --        Match      Match to Taylor et al. (2007) NVSS RM catalogue (1-yes, 0-no)
--------------------------------------------------------------------------------
Note (1):   Data ordered by Galactic Longitude
--------------------------------------------------------------------------------
10.7671 -14.8100 286.7685 -26.1785  5.00  -61  5  -39.40  8.7 0 
10.7674 -15.7770 287.7615 -26.5574  9.70  -29  3  -10.60  7.5 0 
10.8719 -10.6613 282.6298 -24.3839  5.62   70  5  102.96  8.3 0 
11.0423 -18.4760 290.6755 -27.3360  5.00    6  5   16.84  8.7 0 
11.6831 -13.8990 286.2352 -25.0012  6.11  -30  4   -5.48  8.1 0 
11.9586 -15.6490 288.1277 -25.4515  5.31   30  1   49.72  7.1 0 
12.9551 -10.7016 283.6159 -22.5470  4.00  -63  6  -27.85  9.5 0 
13.0453 -11.3240 284.2677 -22.7295  6.50 -102  4  -68.79  8.0 0 
13.1394 -16.3130 289.2911 -24.6649  5.85  -18  4    0.43  8.2 0 
13.3193 -15.0619 288.1029 -24.0142  6.20  120  4  142.47  8.1 0 
13.8296 -16.3770 289.6385 -24.0796  5.57   -6  5   13.10  8.6 0 
13.9181 -15.4450 288.7377 -23.6356  5.00  -30  1   -8.16  7.1 0 
13.9891 -19.4554 292.8348 -25.1058  3.46  -12  7   -1.56 10.2 0 
14.2474 -11.5256 285.0000 -21.7448  5.00   -8  5   25.74  8.7 0 
14.3590 -13.6520 287.1388 -22.5249  5.00  -43  5  -15.84  8.7 0 
14.9902 -14.5120 288.2576 -22.3136 11.57  -42  2  -16.79  7.3 0 
16.0678 -21.6510 295.8632 -24.0924  6.06   -9  4   -3.49  8.2 0 
16.0751 -13.7570 287.9746 -21.0456 10.40  -25  2    2.92  7.4 1 
16.3658 -23.7710 298.1466 -24.5840  5.50 -123  5 -123.09  8.4 0 
16.8247 -17.4292 291.9020 -21.8487  5.00  113  5  131.44  8.7 0 
17.1902 -23.5764 298.2354 -23.8085  9.90  -31  3  -30.34  7.5 0 
17.2021 -21.5381 296.1654 -23.0684  5.48 -130  5 -123.04  8.6 0 
17.2461 -14.5530 289.2462 -20.3331  3.07   -2  8   24.54 10.9 0 
17.5562 -18.9050 293.6573 -21.7765  5.47  -10  5    4.78  8.6 0 
17.6406 -18.8710 293.6564 -21.6898  5.12  -10  5    5.34  8.6 0 
17.7016 -24.0680 298.9173 -23.5428  5.09  -29  5  -28.58  8.6 1 
17.8150 -12.1120 287.1292 -18.8208  5.00  -47  5  -12.08  8.7 0 
18.2757 -10.7369 286.0180 -17.8298  3.53   28  7   66.89 10.1 0 
18.5259 -20.3220 295.4404 -21.4692  5.16  -36  5  -24.92  8.6 0 
18.5371 -20.6436 295.7650 -21.5804  5.00  259  5  269.57  8.7 0 
18.6027 -15.4375 290.6708 -19.4933  5.70  -17  6    8.41  9.5 0 
19.0691 -18.8570 294.1999 -20.4367  8.10  -25  3   -9.26  7.7 1 
19.3933 -10.3636 286.1569 -16.6770  5.12  -20  5   20.70  8.6 0 
19.4088 -21.4390 296.8839 -21.1235  5.50  -41 10  -32.21 12.0 0 
19.4649 -11.3500 287.1202 -17.0347  5.00  115  5  152.59  8.7 0 
19.5671 -21.3170 296.8217 -20.9412  5.07  -12  5   -3.01  8.6 0 
19.7128 -17.8010 293.4198 -19.4616  5.10  -56  5  -36.13  8.6 1 
19.8621 -22.6980 298.3047 -21.2000 16.10  -32  2  -26.58  7.2 1 
20.1591 -11.7620 287.8115 -16.5937  6.12  -48  4  -10.46  8.1 1 
20.4163 -19.6590 295.5106 -19.5742  5.59  -11  5    4.06  8.4 0 
20.6043 -13.2473 289.4092 -16.8249  6.39   70  4  103.39  8.1 0 
20.6101 -13.8350 289.9701 -17.0648  4.00   54  6   85.71  9.2 0 
21.3391 -12.2190 288.7518 -15.7419  5.75   40  2   76.91  7.3 0 
22.2488 -11.6140 288.5770 -14.6790  4.00  -14  6   25.23  9.5 0 
22.2505 -11.3330 288.3152 -14.5572  9.17  -43  3   -3.07  7.5 0 
22.7238 -19.1390 295.9059 -17.3680 14.30  -38  2  -20.26  7.2 1 
22.9127 -11.4400 288.7022 -14.0166  5.28  -41  5   -1.03  8.5 0 
22.9612 -13.9590 291.0792 -15.0429  5.22    3  5   36.59  8.5 0 
23.3056 -17.0670 294.1583 -16.0275 12.70  0.3  2   24.86  7.3 1 
23.5094 -22.3230 299.2826 -17.9375  9.14  -64  3  -54.46  7.5 0 
23.6193 -14.1292 291.5163 -14.5350  5.00   40  5   73.23  8.6 0 
23.6587 -16.0930 293.3802 -15.3190  5.56  -30  5   -2.37  8.4 0 
23.7624 -23.0718 300.1037 -18.0095  5.90  -51  2  -42.89  7.3 0 
23.7974 -21.4660 298.5624 -17.3588  5.06  -74  5  -61.32  8.6 0 
23.8921 -15.9210 293.3141 -15.0436  5.47  -51  5  -22.86  8.4 0 
24.0098 -23.1160 300.2382 -17.8162  6.14  -70  4  -62.68  8.1 0 
24.0774 -20.9030 298.1277 -16.8978  6.02  -60  7  -45.49  9.6 0 
24.2150 -29.1490 306.2357 -19.8708  6.07  -17  4  -26.41  8.2 1 
24.2535 -14.1000 291.7563 -13.9649  3.16  -63  8  -29.22 10.7 0 
24.2559 -17.9888 295.4170 -15.5757  5.28   90  5  112.67  8.6 0 
24.2576 -12.7600 290.5093 -13.3927  5.00  -62  5  -24.49  8.7 0 
24.2788 -17.7773 295.2257 -15.4696  5.42  -70  5  -46.71  8.6 0 
24.3064 -29.3970 306.5123 -19.8838  5.10  -67  5  -76.65  8.6 1 
24.3369 -27.8220 304.9610 -19.2962  9.99  -36  3  -41.22  7.5 0 
24.3448 -19.9230 297.2928 -16.2789  6.54  -79  4  -62.05  8.0 0 
24.3721 -17.7648 295.2515 -15.3834 13.85   40  1   63.40  7.1 0 
24.3977 -29.2010 306.3474 -19.7400  5.30  -21  5  -30.36  8.5 0 
24.4158 -17.7930 295.2958 -15.3569 10.90  -74  2  -50.65  7.3 0 
24.4254 -22.0330 299.3472 -17.0432  5.08  -60  5  -48.79  8.6 0 
24.4799 -23.4090 300.6962 -17.5299  5.69  -90  4  -82.69  8.1 0 
24.7937 -28.6210 305.9041 -19.2091 16.30  -13  2  -20.64  7.2 0 
25.0244 -11.2990 289.4872 -12.0876 19.71  -54  1  -11.12  7.1 0 
25.2133 -11.3970 289.6595 -11.9631  5.00  -82  5  -39.30  8.7 1 
25.3002 -24.1570 301.7219 -17.1246  6.30  -70  4  -64.19  8.1 0 
25.4400 -29.6600 307.1451 -19.0554  6.10  -50  2  -59.85  7.3 0 
25.5525 -31.0300 308.5382 -19.4513  5.77   -9  4  -22.92  8.3 0 
25.6088 -30.9950 308.5214 -19.3938  5.23  -30  7  -43.64 10.1 0 
25.8820 -17.2636 295.3923 -13.8649  5.08   80  5  106.02  8.6 0 
26.3377 -13.3960 291.9865 -11.8333 11.30 -173  2 -135.10  7.4 1 
26.3472 -20.3330 298.4674 -14.7227  5.96   80  2   97.59  7.3 0 
26.4316 -32.9140 310.6863 -19.4117  6.01  -11  5  -29.02  8.5 0 
26.7045 -24.5210 302.5893 -16.0860  6.20  -42  4  -36.25  8.1 1 
26.7706 -25.5350 303.5869 -16.4243 12.10  -48  2  -45.08  7.3 0 
26.9541 -16.8270 295.4245 -12.7512 10.50  -70  2  -42.19  7.4 1 
27.3742 -17.6870 296.3974 -12.7475  8.81 -113  3  -87.32  7.6 0 
27.6513 -24.4130 302.8376 -15.2510  6.85  -39  5  -31.76  8.3 0 
27.8070 -32.5610 310.7698 -18.2048  9.12  -14  3  -30.63  7.6 1 
27.9255 -22.3040 300.9432 -14.1766  5.36  -70  4  -56.82  8.1 0 
27.9508 -16.5780 295.6057 -11.7806  5.50  -78  5  -48.86  8.4 0 
28.1665 -23.4950 302.1605 -14.4535  5.66  -48  5  -38.49  8.3 0 
28.2189 -27.7060 306.1932 -16.0660 22.40  -36  1  -37.63  7.1 1 
28.2532 -32.4610 310.8147 -17.8178  5.80  -16  4  -32.10  8.3 1 
28.4879 -29.1510 307.6780 -16.4000  5.06  -14  5  -19.70  8.6 0 
28.5516 -19.0410 298.1361 -12.2992  5.07   23  5   46.05  8.6 0 
28.7212 -18.8530 298.0303 -12.0748  8.14 -169  3 -145.37  7.7 0 
28.7322 -30.7200 309.2775 -16.7961  8.45  -26  3  -36.54  7.6 1 
29.3467 -14.7270 294.4897  -9.7729  6.80 -109  4  -72.57  7.9 1 
29.6403 -14.2715 294.1988  -9.3191  5.90 -130  4  -92.01  8.2 0 
29.6579 -19.1340 298.6715 -11.3898 16.70  -87  2  -63.36  7.2 1 
29.8900 -26.3800 305.5345 -14.1768  5.12  -15  5  -11.62  8.6 0 
29.9509 -25.3300 304.5665 -13.7047  5.01  -15  5   -8.69  8.7 0 
30.1743 -16.9150 296.8420  -9.9993  5.77 -179  4 -148.24  8.1 0 
30.3584 -12.6599 293.0424  -7.9857  5.43  -10  5   32.73  8.6 0 
30.5732 -14.1190 294.4595  -8.4388  5.35 -170  5 -131.28  8.5 0 
30.6264 -13.5490 293.9648  -8.1423  5.00 -130  5  -89.61  8.6 1 
30.7668 -19.5632 299.5195 -10.6242  5.00  -64  5  -40.81  8.7 1 
31.0356 -25.3600 305.0043 -12.8214  5.03  -31  5  -23.78  8.6 0 
31.3312 -12.7063 293.5071  -7.1546  5.14  -10  5   33.36  8.6 0 
31.8371 -17.0230 297.6387  -8.6125  6.00  -70  4  -38.61  8.1 0 
31.9751 -29.3480 309.0969 -13.6764  5.26  -70  4  -73.82  8.1 0 
31.9823 -30.1460 309.8527 -13.9900  7.65  -70  4  -76.11  8.1 0 
32.2072 -33.9502 313.5469 -15.3071  5.55  -28  5  -45.23  8.9 1 
32.6655 -11.1650 292.7045  -5.2991  5.33  0.3  5   48.82  8.6 0 
33.0584 -13.2660 294.7650  -5.8960  5.80 -209  4 -166.18  8.3 0 
33.1141 -12.9740 294.5268  -5.7170 12.37  -92  2  -47.66  7.3 1 
33.1565 -30.4160 310.5265 -13.1702  9.51  -14  3  -20.10  7.5 0 
33.1754 -16.1570 297.4220  -7.0799  5.08 -170  5 -135.08  8.6 0 
33.2227 -10.4630 292.3221  -4.4946  5.00  -17  5   34.64  8.7 0 
33.3171 -10.3280 292.2432  -4.3509  4.00   31  6   82.27  9.5 1 
33.3242 -10.3453 292.2618  -4.3524  9.39  -32  3   19.43  7.5 0 
33.3329 -12.8280 294.4915  -5.4609  5.51 -104  5  -59.42  8.4 0 
33.3478 -31.2640 311.3915 -13.3634  7.13  -26  4  -34.54  8.0 0 
33.3773 -18.2240 299.3788  -7.8182  5.14  -20  5    9.15  8.6 0 
33.3948 -10.1500 292.1185  -4.2023  3.05  -28  8   23.94 10.9 0 
33.4422 -13.5880 295.2222  -5.7060  5.03  -52  5   -9.33  8.6 0 
33.4470 -13.1111 294.7958  -5.4883  6.48   20  4   64.21  8.0 0 
33.4500 -22.9000 303.6705  -9.7891  5.00  -68  5  -52.56  8.7 0 
33.5057 -12.9470 294.6742  -5.3637  5.18 -117  5  -72.80  8.6 0 
33.5423 -11.1220 293.0541  -4.5113  5.89   74  4  123.53  8.2 0 
33.5658 -18.5350 299.7401  -7.7942  5.87  -66  4  -37.58  8.2 0 
33.6024 -10.9320 292.9107  -4.3730  5.75  137  4  187.23  8.3 0 
33.6096 -16.8730 298.2545  -7.0235  6.33  -70  4  -36.79  8.1 0 
33.6478 -13.7650 295.4711  -5.6066  6.12  -30  4   12.14  8.1 0 
33.7917 -24.8400 305.5871 -10.3367  5.17   18  5   28.84  8.6 0 
33.8470 -15.7680 297.3596  -6.3287  8.03  -62  4  -25.41  8.2 1 
33.8748 -24.0850 304.9266  -9.9456  6.74    1  4   13.63  8.0 0 
33.9793 -17.3850 298.8747  -6.9336  7.71  -62  3  -29.63  7.7 1 
33.9996 -26.1650 306.8881 -10.7303  5.00  -50  5  -43.11  8.6 0 
34.0169 -13.5570 295.4459  -5.1927 22.00  -65  1  -21.67  7.1 1 
34.0917 -11.8907 293.9858  -4.3774  5.13 -100  5  -52.14  8.6 0 
34.1135 -13.5333 295.4670  -5.0982  5.00 -120  5  -76.83  8.7 0 
34.1431 -14.1320 296.0171  -5.3413  5.62 -140  5  -98.52  8.6 0 
34.1537 -17.7180 299.2496  -6.9322  5.31   40  5   71.21  8.6 0 
34.1615 -15.5980 297.3424  -5.9818  5.34  -41  5   -3.29  8.5 0 
34.1877 -13.4410 295.4168  -4.9922  5.00   18  5   61.31  8.7 0 
34.2335 -20.4150 301.7245  -8.0541  6.08  -75  4  -51.62  8.2 1 
34.2454 -13.6479 295.6277  -5.0351  5.60  -20  5   23.45  8.4 0 
34.2765 -12.2620 294.3999  -4.3837  5.90   35  4   81.94  8.2 0 
34.2907 -17.7080 299.2989  -6.8108  5.00  -10  5   21.35  8.6 0 
34.3978 -16.8820 298.6000  -6.3518  5.25   50  5   83.80  8.6 0 
34.4306 -10.5280 292.9183  -3.4645  5.28 -284  5 -231.47  8.5 0 
34.4425 -14.3372 296.3321  -5.1742  5.30  -22  5   19.28  8.5 1 
34.4537 -18.2840 299.8881  -6.9275  6.09  -34  4   -4.56  8.2 0 
34.4908 -17.0460 298.7876  -6.3452  8.71  -66  3  -32.78  7.6 1 
34.5175 -10.4663 292.9020  -3.3604  5.31  -59  5   -6.55  8.5 0 
34.5533 -13.3730 295.5166  -4.6441  5.28  -58  5  -13.88  8.5 1 
34.5699 -10.2478 292.7304  -3.2153  5.04  -70  5  -17.05  8.6 1 
34.5808 -10.7530 293.1863  -3.4350  5.08  -64  5  -12.54  8.6 0 
34.5893 -31.8250 312.3597 -12.6257  5.39  -19  5  -27.65  8.4 0 
34.5935 -16.9070 298.7065  -6.1953  5.12   -7  5   26.88  8.6 0 
34.6282 -12.7250 294.9697  -4.2864  5.04  -90  5  -44.11  8.6 1 
34.6309 -10.1450 292.6660  -3.1151  4.00   15  6   68.50  9.5 0 
34.8433 -16.4080 298.3654  -5.7581  5.51   40  4   75.51  8.1 0 
34.8443 -14.1094 296.3040  -4.7238  5.02   10  5   52.10  8.6 0 
34.8460 -11.4200 293.9001  -3.5056  5.58 -103  5  -53.65  8.4 0 
34.8554 -13.8380 296.0658  -4.5918  5.69  -27  4   15.88  8.1 0 
34.8597 -11.4120 293.8990  -3.4900  5.01   30  5   79.84  8.6 0 
34.8623 -16.2740 298.2532  -5.6817  5.54    0  4   35.91  8.1 0 
34.8922 -15.9640 297.9878  -5.5170 12.60  -36  2    0.62  7.3 1 
34.9705 -12.5370 294.9531  -3.9035  6.02  -70  2  -23.30  7.3 0 
34.9719 -12.9360 295.3103  -4.0830  5.00  -35  5   10.56  8.6 0 
35.0203 -16.9250 298.9063  -5.8381  5.00  -40  5   -5.68  8.7 0 
35.0288 -17.1140 299.0799  -5.9155  5.06  -21  5   12.86  8.6 0 
35.1395 -12.9990 295.4408  -3.9659  5.00   -5  5   40.51  8.6 0 
35.1469 -13.4540 295.8507  -4.1655  7.40  -97  3  -53.24  7.8 0 
35.1836 -10.4924 293.2234  -2.7888  5.16  -78  5  -25.36  8.6 0 
35.1974 -15.9600 298.1167  -5.2531  5.58  -26  5   11.29  8.4 1 
35.2031 -15.7690 297.9479  -5.1622  9.39  -16  3   21.52  7.5 1 
35.2390 -17.0630 299.1246  -5.7131  6.04   40  4   73.94  8.1 1 
35.2570 -11.1570 293.8488  -3.0271  5.17  -64  5  -13.16  8.6 0 
35.3162 -12.7679 295.3126  -3.7076  5.17  -52  5   -6.16  8.6 0 
35.3591 -10.1990 293.0407  -2.5015  5.60 -135  5  -81.29  8.4 0 
35.3987 -11.9691 294.6364  -3.2729  5.23  -45  5    4.09  8.5 0 
35.4207 -18.9742 300.9210  -6.4141  7.44    1  2   29.61  7.3 0 
35.4327 -12.4560 295.0859  -3.4646 16.30  -64  2  -16.69  7.2 0 
35.4385 -12.4440 295.0778  -3.4541 13.70  -61  2  -13.25  7.2 1 
35.4415 -12.4370 295.0729  -3.4483 13.60  -57  2   -9.76  7.2 0 
35.5077 -10.4280 293.3114  -2.4758  5.87  -50  4    3.17  8.1 0 
35.5575 -14.8510 297.2807  -4.4428  5.03  -37  5    3.61  8.6 0 
35.5974 -15.2820 297.6837  -4.6034  7.87    2  3   40.83  7.7 1 
35.6592 -15.1941 297.6322  -4.5105  5.66   -7  5   32.67  8.3 0 
35.7262 -13.2490 295.9239  -3.5702  5.00  -66  5  -20.63  8.7 0 
35.7496 -11.4890 294.3650  -2.7484  4.59  -54  6   -3.68  8.9 0 
35.8929 -14.2650 296.9046  -3.8878  5.00   31  5   73.59  8.7 0 
35.9213 -26.6070 308.0437  -9.3649  5.12  -44  5  -36.60  8.6 1 
35.9218 -13.1960 295.9634  -3.3765  5.12  -60  5  -14.44  8.6 0 
35.9268 -16.0760 298.5381  -4.6798 11.40  -62  2  -24.47  7.3 1 
35.9408 -16.4860 298.9111  -4.8533  5.02   -5  5   30.81  8.6 1 
36.0064 -20.7960 302.8095  -6.7345  5.63    3  5   26.97  8.3 0 
36.1108 -16.5560 299.0478  -4.7396  5.96   22  4   57.82  8.2 0 
36.1525 -14.1550 296.9211  -3.6136  5.07  -22  5   21.43  8.6 0 
36.1603 -27.9140 309.3315  -9.7400  5.78  -51  4  -47.77  8.3 1 
36.1725 -40.4940 321.0620 -14.9421  5.00  -28  5  -60.07  8.7 0 
36.2080 -12.7210 295.6674  -2.9117  6.92  -45  4    2.14  8.1 0 
36.2101 -13.2130 296.1067  -3.1345  5.05  -68  5  -22.17  8.6 0 
36.3913 -15.2600 298.0125  -3.9109  6.29   70  4  110.01  8.1 0 
36.3966 -14.4650 297.3056  -3.5443  5.12  -20  5   22.30  8.6 0 
36.4460 -11.0460 294.2832  -1.9384  9.30  -47  3    5.42  7.5 0 
36.4702 -19.9940 302.2840  -5.9866  5.16  -39  5  -12.38  8.6 1 
36.4835 -20.5197 302.7620  -6.2117  5.67  -81  4  -56.22  8.3 0 
36.4879 -13.3610 296.3622  -2.9615  6.71  -40  4    5.53  8.1 0 
36.5209 -16.1080 298.8264  -4.1856  6.48  -30  4    7.68  8.1 0 
36.5721 -12.5850 295.7089  -2.5336  6.08  -40  4    7.82  8.1 0 
36.5858 -36.6780 317.5936 -13.1134  5.12  -31  5  -52.35  8.6 0 
36.6663 -14.1060 297.1051  -3.1479  5.73  -20  4   23.54  8.1 0 
36.6689 -11.7490 295.0086  -2.0665  5.40  107  5  157.54  8.4 0 
36.7069 -12.3900 295.5958  -2.3273  5.56  -54  5   -5.27  8.8 0 
36.7450 -11.3190 294.6605  -1.8029  5.10  -69  5  -17.07  8.6 1 
36.7626 -11.9820 295.2579  -2.0918  5.61  -20  5   29.70  8.6 0 
36.8035 -16.1670 299.0030  -3.9708  6.62  -29  4    8.63  8.0 0 
36.8123 -13.5950 296.7150  -2.7880 22.60  -80  1  -35.19  7.1 1 
36.8399 -13.4920 296.6357  -2.7170  6.78  -71  4  -26.02  7.9 0 
36.8637 -13.7334 296.8611  -2.8070  5.27  -40  5    4.76  8.6 0 
36.9364 -16.0210 298.9312  -3.7905  5.81  -40  4   -1.74  8.1 0 
36.9370 -13.9900 297.1221  -2.8613  9.26  -50  3   -5.68  7.5 0 
37.1541 -14.2750 297.4724  -2.8048  5.80  -30  4   13.43  8.1 0 
37.1713 -30.1890 311.8011  -9.9289  5.86  -50  4  -52.15  8.1 0 
37.2197 -10.3950 294.0542  -0.9641  5.33  -83  5  -28.00  8.5 0 
37.2560 -21.0760 303.5885  -5.8175  6.09  -83  5  -59.10  8.5 0 
37.2637 -21.7760 304.2197  -6.1271  5.32  -45  5  -22.53  8.5 1 
37.2780 -15.5660 298.6763  -3.2901  5.19   50  5   90.06  8.6 0 
37.3126 -12.0100 295.5301  -1.6269  5.00  -51  5   -0.51  8.7 1 
37.3449 -21.5254 304.0291  -5.9467  5.06  -48  5  -24.89  8.6 0 
37.3474 -15.5170 298.6634  -3.2083  5.73  -40  4    0.03  8.1 0 
37.3556 -15.5380 298.6857  -3.2109  5.29   15  5   54.71  8.5 0 
37.3707 -37.0210 318.1802 -12.6830 11.90  -27  2  -48.64  7.3 0 
37.3971 -11.7648 295.3505  -1.4406  5.59  -38  5   12.85  8.4 0 
37.4478 -31.0180 312.6644 -10.0739  5.93  -29  4  -33.44  8.2 0 
37.4524 -30.0600 311.7905  -9.6538  6.00  -69  4  -70.17  8.2 0 
37.4580 -12.8540 296.3451  -1.8894  5.46  -60  5  -12.46  8.4 0 
37.4853 -11.3920 295.0594  -1.1921  5.40 -116  6  -63.80  9.2 1 
37.5035 -16.6160 299.7108  -3.5786  7.24  -49  4  -12.30  7.8 0 
37.5457 -11.1740 294.8932  -1.0390  5.40 -112  5  -59.47  8.4 0 
37.5478 -12.2820 295.8776  -1.5481  5.54  -20  5   29.45  8.6 0 
37.5489 -18.6410 301.5360  -4.4661 15.50 -144  2 -112.36  7.2 1 
37.5500 -15.2790 298.5414  -2.9255  5.27  -40  5    0.87  8.6 0 
37.6066 -11.2990 295.0317  -1.0436  5.00  -50  5    2.32  8.6 0 
37.6625 -16.9930 300.1164  -3.6161  5.70  -62  6  -26.06  9.5 0 
37.6628 -17.9810 300.9968  -4.0683  5.08 -119  5  -86.23  8.6 0 
37.6901 -13.2230 296.7770  -1.8587  6.59  -60  3  -13.13  7.6 0 
37.7207 -11.6090 295.3584  -1.0875  9.25  -96  3  -44.44  7.5 1 
37.7257 -14.2820 297.7334  -2.3160  6.41  -21  4   22.66  8.1 1 
37.7303 -13.9480 297.4388  -2.1582  8.17  -22  3   23.17  7.7 0 
37.7342 -11.6160 295.3707  -1.0790 10.90  -86  2  -34.25  7.4 1 
37.7537 -20.8040 303.5566  -5.2799  5.00   -7  5   18.49  8.7 0 
37.7709 -21.8892 304.5353  -5.7584  5.17  -18  5    3.76  8.6 0 
37.8392 -10.2710 294.2254  -0.3662 18.31  -60  1   -4.63  7.1 1 
37.8559 -37.4160 318.7131 -12.4966  5.75  -22  4  -44.47  8.3 0 
37.9409 -12.4360 296.1915  -1.2785  6.27  -82  4  -32.69  8.1 0 
37.9649 -11.1220 295.0371  -0.6502 10.75  -29  2   23.98  7.4 1 
37.9764 -16.3240 299.6595  -3.0416 20.20  -46  1   -8.12  7.1 1 
38.1284 -17.5740 300.8382  -3.4876  5.00    5  5   39.75  8.6 0 
38.1722 -18.1497 301.3697  -3.7153  5.08   10  5   43.13  8.6 0 
38.1760 -20.1832 303.1832  -4.6447  5.02   30  5   57.06  8.6 0 
38.2018 -11.8494 295.7894  -0.7810  6.30  100  3  151.21  7.6 0 
38.2493 -36.3930 317.9000 -11.7799  5.00    3  5  -15.80  8.7 0 
38.2800 -22.5300 305.3242  -5.6296  6.52  -49  4  -28.33  8.2 0 
38.3428 -17.6920 301.0374  -3.3606 21.90  -57  1  -22.32  7.1 1 
38.3890 -18.1826 301.4939  -3.5475  5.22  -90  5  -56.79  8.6 0 
38.3918 -19.4848 302.6540  -4.1441 12.50 -104  2  -74.51  7.3 0 
38.4056 -36.2170 317.7922 -11.5910  5.00 -175  5 -193.42  8.7 0 
38.5277 -23.0963 305.9353  -5.6842  6.15  -60  4  -40.77  8.1 0 
38.5761 -21.8230 304.8180  -5.0629 21.40  -28  1   -5.44  7.1 1 
38.5981 -16.9280 300.4713  -2.7917  5.02  -65  5  -28.41  8.6 1 
38.6003 -10.6880 294.9417   0.1038  5.56   80  5  134.85  8.6 0 
38.6150 -14.3570 298.1985  -1.5866  5.00  -60  5  -15.65  8.6 0 
38.6295 -19.8880 303.1162  -4.1307  6.45  -47  4  -18.82  8.0 0 
38.6480 -12.6204 296.6748  -0.7522  5.01  240  5  289.35  8.6 0 
38.6536 -14.2790 298.1467  -1.5173  6.29  -40  4    4.60  8.1 0 
38.7509 -10.6070 294.9387   0.2725  5.60  -39  5   16.14  8.4 0 
38.7536 -14.9370 298.7747  -1.7369  5.14  -76  5  -33.64  8.6 1 
38.7940 -22.2090 305.2554  -5.0601 10.70  -12  3    9.84  7.5 0 
38.8097 -13.8920 297.8742  -1.2035  5.05  -36  5    9.45  8.6 0 
38.8280 -21.9643 305.0516  -4.9199 10.00   68  3   91.06  7.5 0 
38.8372 -19.1027 302.5081  -3.5950  5.08   60  5   90.76  8.6 0 
38.8743 -12.2580 296.4566  -0.3881  5.00  -60  5   -9.44  8.6 0 
38.8786 -22.2603 305.3372  -5.0141  6.05  -37  4  -14.79  8.2 0 
38.8794 -11.0290 295.3710   0.1880  5.00  -25  5   29.20  8.7 0 
38.8857 -23.0480 306.0432  -5.3692  5.04  -65  5  -45.15  8.6 0 
38.9532 -21.3510 304.5587  -4.5348  6.40 -281  4 -256.23  8.2 0 
39.0144 -14.2296 298.2655  -1.1847  6.34  -20  3   25.02  7.6 0 
39.0156 -18.7600 302.2819  -3.2869  4.98  -48  5  -15.95  8.7 0 
39.0270 -23.0970 306.1468  -5.2761  5.30  100  5  119.67  8.5 0 
39.0525 -16.7100 300.4797  -2.3053  5.17  -40  5   -2.05  8.6 0 
39.0560 -18.6234 302.1783  -3.1897  5.53 -107  5  -74.90  8.4 0 
39.0943 -15.2780 299.2297  -1.6040  5.49  -80  5  -37.92  8.6 0 
39.1605 -21.7330 304.9879  -4.5395  5.00  -58  5  -33.91  8.7 1 
39.1669 -14.9420 298.9649  -1.3856 15.40  -41  2    2.54  7.2 0 
39.2347 -19.7150 303.2258  -3.5457  5.06    8  5   37.94  8.6 0 
39.2545 -17.5584 301.3214  -2.5285  7.40 -136  3  -99.86  7.7 0 
39.3000 -23.5700 306.6844  -5.2704  5.22  -30  5  -11.52  8.6 0 
39.4682 -17.2502 301.1433  -2.2046  5.57  -70  4  -33.27  8.1 0 
39.4836 -18.4632 302.2247  -2.7563  5.17  -37  5   -4.19  8.6 0 
39.4853 -31.7980 314.1501  -8.8554  7.60  -27  3  -31.85  7.8 1 
39.5051 -17.2070 301.1215  -2.1532 17.50 -122  1  -84.93  7.2 1 
39.5305 -23.9278 307.1009  -5.2475  5.04  -74  5  -56.11  8.6 0 
39.5910 -12.0270 296.5790   0.3394 13.60  -28  2   23.43  7.2 1 
39.6311 -16.2130 300.2982  -1.5828  5.42   -1  5   38.83  8.6 0 
39.6346 -10.6554 295.3864   1.0184  5.33   -9  5   47.04  8.5 0 
39.6573 -15.5490 299.7227  -1.2503  5.07 -130  5  -88.21  8.6 0 
39.7172 -15.8610 300.0255  -1.3451  5.55  -56  5  -15.49  8.4 0 
39.7284 -38.0580 319.9510 -11.4297  5.41  -22  5  -44.85  8.4 1 
39.8479 -10.9683 295.7610   1.0572  5.00  -71  5  -15.68  8.7 0 
39.8696 -15.7940 300.0349  -1.1842  7.67  -20  3   21.62  7.8 1 
39.8759 -15.7680 300.0148  -1.1667  6.68  -38  4    3.68  8.0 1 
39.8902 -11.9819 296.6761   0.6192  6.70   81  4  133.38  8.0 0 
39.8959 -22.9860 306.4178  -4.5153 12.40   41  2   61.89  7.3 0 
39.9677 -24.2730 307.5932  -5.0527 13.20  -53  2  -36.01  7.3 1 
39.9716 -10.8520 295.7151   1.2190  5.80  -54  7    1.44  9.8 0 
39.9815 -21.3470 304.9995  -3.6839 11.00  207  2  231.95  7.4 1 
40.0080 -20.7800 304.5083  -3.3980  5.48  109  5  136.48  8.4 0 
40.0814 -10.3569 295.3282   1.5463  5.00 -190  7 -132.59  9.7 0 
40.0816 -37.8860 319.9164 -11.1042  6.20  -24  4  -45.83  8.1 1 
40.1006 -16.4770 300.7424  -1.3081  5.19  -97  5  -57.51  8.6 1 
40.1011 -18.1980 302.2637  -2.1141  4.54  407  6  441.41  9.0 0 
40.1178 -13.4830 298.1061   0.1113  5.01    6  5   53.95  8.7 0 
40.1498 -25.3250 308.6067  -5.3923 15.40  -52  2  -37.51  7.2 1 
40.1660 -39.2970 321.2420 -11.6577 17.90    0  1  -25.92  7.1 1 
40.1885 -13.6030 298.2443   0.1157  5.94 -120  4  -72.26  8.1 0 
40.2261 -17.0600 301.3139  -1.4755  5.17  -60  5  -22.13  8.6 0 
40.2422 -13.9340 298.5610   0.0063  6.26 -100  4  -53.16  8.1 0 
40.2426 -12.3925 297.2003   0.7308  5.13  -30  5   21.54  8.6 0 
40.2446 -22.2540 305.9179  -3.8901 24.30  126  1  149.04  7.1 1 
40.2719 -29.5460 312.4291  -7.2350  6.63  -55  4  -52.87  8.0 1 
40.2965 -20.2370 304.1538  -2.9055  6.42  -56  4  -27.45  8.0 1 
40.3306 -23.4020 306.9734  -4.3546  5.07    2  5   21.62  8.6 0 
40.3590 -12.2408 297.1199   0.9024  5.01  -57  5   -5.67  8.7 0 
40.4423 -36.5110 318.7880 -10.2418  7.89  -74  3  -91.25  7.7 0 
40.5472 -24.6900 308.2095  -4.7788  5.00  220  5  236.25  8.6 0 
40.5580 -12.2645 297.2323   1.0629  5.00 -100  5  -48.13  8.6 0 
40.6156 -21.3680 305.2944  -3.1716  5.00  142  5  168.17  8.7 1 
40.6249 -17.1080 301.5355  -1.1616  5.31  -44  5   -5.77  8.5 0 
40.6277 -19.9600 304.0548  -2.5009  8.89  -43  3  -13.25  7.6 1 
40.6329 -15.2000 299.8560  -0.2558 21.80   -1  1   42.90  7.1 1 
40.6483 -19.9866 304.0874  -2.4963  5.43  -39  5   -9.14  8.4 1 
40.6485 -17.8220 302.1761  -1.4779  5.03  -93  5  -57.44  8.6 0 
40.6500 -23.0900 306.8340  -3.9495  5.63   90  5  110.92  8.6 0 
40.6905 -30.4510 313.4077  -7.3262  5.14  -50  3  -50.14  7.6 0 
40.7010 -15.8810 300.4875  -0.5190  8.33  -41  3    0.49  7.6 1 
40.7050 -15.8680 300.4779  -0.5095  5.04   17  5   58.46  8.6 0 
40.7219 -10.8926 296.0971   1.8505  8.38   19  3   75.29  7.6 0 
40.7761 -16.0218 300.6458  -0.5217  5.04  -90  5  -48.73  8.6 0 
40.7957 -16.9160 301.4431  -0.9270  9.30  -45  3   -6.61  7.5 0 
40.7972 -23.9700 307.6771  -4.2415 14.15    6  2   24.99  7.2 0 
40.7985 -23.9632 307.6717  -4.2373  5.09 -213  5 -194.37  8.6 0 
40.8049 -12.6734 297.7066   1.0829  5.40  -50  5    0.89  8.4 0 
40.8525 -11.0142 296.2649   1.9063  5.07  -21  5   34.82  8.6 0 
40.8529 -20.1811 304.3497  -2.4182  7.01  -80  4  -50.25  7.9 0 
40.8972 -15.5563 300.2904  -0.1993  5.08  -71  5  -28.20  8.6 0 
40.9656 -23.5603 307.3865  -3.9135  6.54   74  4   93.43  8.0 0 
40.9674 -11.7770 296.9910   1.6458  6.16   10  4   63.59  8.1 0 
40.9799 -13.5366 298.5481   0.8256  5.00   10  5   58.55  8.6 0 
41.0012 -21.5560 305.6294  -2.9430  6.77   81  4  106.21  8.0 0 
41.0099 -24.0210 307.8135  -4.0937 18.10    9  1   27.93  7.1 1 
41.0950 -10.9010 296.2774   2.1696  9.97   13  3   69.65  7.5 0 
41.0966 -25.6341 309.2803  -4.7791  5.17   -1  5   13.27  8.6 0 
41.0970 -18.8490 303.2829  -1.5870  5.50  -41 10   -8.06 12.1 0 
41.1303 -25.2160 308.9238  -4.5566  8.42   25  3   40.17  7.6 0 
41.1319 -19.0100 303.4405  -1.6340  5.00   50  5   82.99  8.7 1 
41.1427 -13.8001 298.8551   0.8404  5.03   -6  5   42.37  8.6 1 
41.1575 -25.3990 309.0976  -4.6206  5.40   20  5   34.99  8.4 0 
41.1820 -24.0349 307.8997  -3.9614  5.50   99  7  117.68  9.9 0 
41.2612 -10.9782 296.4226   2.2770  5.11  -10  5   46.11  8.6 0 
41.2650 -22.9577 306.9830  -3.3876  5.86   60  4   81.78  8.1 0 
41.2808 -12.0592 297.3848   1.7827  5.20  144  5  196.58  8.7 0 
41.2930 -11.8141 297.1744   1.9092  9.11  -25  3   28.61  7.5 0 
41.3246 -12.3791 297.6870   1.6690  5.46  -47  5    5.41  8.4 0 
41.3260 -19.3340 303.8128  -1.6257 18.00  -54  1  -22.22  7.1 1 
41.3464 -12.6094 297.9000   1.5787  5.52   -1  5   50.43  8.4 0 
41.3493 -19.1030 303.6197  -1.4969  8.68  -88  3  -55.06  7.6 1 
41.4090 -25.8590 309.6119  -4.6358  5.71   44  4   57.94  8.3 1 
41.4567 -10.7200 296.2857   2.5682  5.44   40  5   97.00  8.6 0 
41.4778 -20.1500 304.5995  -1.8864  5.80  -33  4   -3.21  8.3 0 
41.4873 -38.0130 320.5307 -10.1659 13.70  -11  2  -32.18  7.2 0 
41.4885 -18.7190 303.3439  -1.1990  5.00  -27  5    6.72  8.7 0 
41.5145 -23.4560 307.5315  -3.4203 12.20  158  2  178.73  7.3 1 
41.5837 -19.1870 303.7987  -1.3418  5.57  -19  5   13.71  8.4 0 
41.5848 -15.4420 300.5037   0.4384  5.12  -29  5   14.84  8.6 0 
41.6026 -16.7180 301.6345  -0.1530 11.80  -96  2  -56.34  7.3 1 
41.6056 -33.8098 316.7792  -8.1757  5.00  -66  5  -75.51  8.7 0 
41.6174 -25.2600 309.1702  -4.1883  5.09   34  8   49.09 10.8 0 
41.6600 -12.5082 297.9560   1.8962 11.50  -46  2    6.49  7.3 0 
41.6630 -12.5386 297.9842   1.8844  5.00  -46  4    5.62  8.1 0 
41.6948 -25.9620 309.8243  -4.4573  7.77   41  3   54.59  7.7 0 
41.7011 -22.5500 306.8134  -2.8405 18.40   10  1   33.64  7.1 1 
41.7100 -23.2600 307.4435  -3.1695  6.46  120  2  141.26  7.3 0 
41.7171 -19.2920 303.9510  -1.2809  5.40  -62  5  -29.81  8.4 0 
41.7201 -38.1300 320.7204 -10.0546  5.98  -13  4  -34.83  8.2 1 
41.7300 -25.2400 309.2007  -4.0890  5.17 -146  5 -130.09  8.6 0 
41.7393 -26.1490 310.0086  -4.5100  9.65   98  3  111.13  7.5 0 
41.7688 -17.2370 302.1666  -0.2600  5.91  -76  4  -37.46  8.2 0 
41.7866 -16.5380 301.5600   0.0877  5.64 -128  5  -87.19  8.3 0 
41.7938 -15.8050 300.9187   0.4428  8.58  -53  3  -10.44  7.6 0 
41.8057 -15.7700 300.8934   0.4695 11.20  -62  2  -18.95  7.4 1 
41.8182 -15.9850 301.0882   0.3777  6.23  -70  4  -27.56  8.1 0 
41.8524 -42.8130 325.0417 -12.0434  5.03   40  5    5.13  8.6 0 
41.8527 -18.7510 303.5361  -0.9107  7.92  -28  3    6.34  7.7 1 
41.9812 -11.5724 297.2812   2.6172  7.38    1  3   55.71  7.8 0 
42.0030 -20.1310 304.8172  -1.4435  5.00  -40  5   -9.54  8.7 1 
42.0065 -18.7660 303.6187  -0.7898  5.80  -22  4   12.32  8.3 0 
42.0091 -20.0990 304.7918  -1.4233  5.10  -67  5  -36.80  8.6 1 
42.0190 -14.0389 299.4694   1.4755  6.09    4  6   51.56  9.1 0 
42.0339 -21.2730 305.8355  -1.9622  5.18   21  5   48.24  8.6 0 
42.0810 -13.2532 298.8070   1.9029 11.00   28  2   78.70  7.4 1 
42.0967 -15.7328 300.9942   0.7335  5.06  -14  5   29.36  8.6 0 
42.1064 -14.0610 299.5292   1.5395  5.06  -48  5   -0.20  8.6 0 
42.1112 -20.2940 305.0089  -1.4320  7.90  -13  4   17.49  8.0 1 
42.1542 -21.6660 306.2346  -2.0511  5.51    1  5   27.67  8.4 0 
42.1546 -12.3314 298.0302   2.4052  8.18  -32  3   21.31  7.7 1 
42.1667 -15.9840 301.2471   0.6727  5.95  -90  4  -47.53  8.1 0 
42.2131 -13.1173 298.7489   2.0808  7.33  -26  3   24.48  7.8 0 
42.2270 -22.8130 307.2759  -2.5385  7.81   -4  3   19.43  7.7 0 
42.2483 -13.9165 299.4679   1.7294  5.00  -54  5   -5.69  8.7 0 
42.2555 -22.5400 307.0482  -2.3853  6.70    1  5   24.89  8.3 0 
42.2582 -12.3039 298.0543   2.5073 24.40  -30  1   23.42  7.1 1 
42.2614 -13.8065 299.3773   1.7931  5.46  -30  5   18.79  8.6 0 
42.2662 -12.2910 298.0467   2.5203  6.12  -35  4   18.57  8.1 1 
42.2697 -12.3226 298.0761   2.5083  9.90  -28  4   25.04  8.1 1 
42.3178 -14.1677 299.7209   1.6687  5.36  234  7  282.10 10.0 0 
42.3417 -13.2779 298.9499   2.1141  5.16   20  4   70.36  8.1 0 
42.3708 -16.1166 301.4574   0.7815  5.15  -13  5   29.55  8.6 0 
42.3734 -25.9640 310.1153  -3.9206 12.00  198  2  212.15  7.3 0 
42.3815 -25.4980 309.7078  -3.6927  9.79  133  3  148.05  7.5 0 
42.5043 -23.3120 307.8367  -2.5524  5.04  -10  5   11.97  8.6 0 
42.5309 -12.9242 298.7270   2.4450  7.46  -14  3   37.26  7.8 0 
42.5320 -12.9406 298.7420   2.4381  5.01  -20  5   31.97  8.7 0 
42.5680 -12.4540 298.3309   2.7016  6.11  -30  2   22.90  7.3 0 
42.5843 -19.2700 304.3226  -0.5512 11.23  -37  2   -4.11  7.4 0 
42.5906 -16.0690 301.5168   0.9897  6.90  -20  4   22.56  8.1 0 
42.5942 -21.0470 305.8866  -1.3952  5.12   -7  5   20.83  8.6 0 
42.6165 -27.0190 311.1496  -4.2306  6.89  138  4  149.54  7.9 0 
42.6978 -44.4890 326.8566 -12.2306  5.50  -12  5  -50.49  8.4 0 
42.7318 -13.7198 299.5198   2.2358  5.00  -30  5   19.40  8.6 0 
42.7625 -25.8020 310.1396  -3.5356  6.22   92  4  106.96  8.1 0 
42.7817 -21.3600 306.2452  -1.3920  5.30  -21  5    6.12  8.5 0 
42.8214 -17.0190 302.4564   0.7276  5.59  -81  5  -40.92  8.4 0 
42.8672 -22.9451 307.6743  -2.0837 10.20  -29  3   -6.37  7.4 0 
42.8739 -19.8860 304.9940  -0.6078  7.39 -100  3  -68.38  7.8 1 
42.8865 -15.3522 301.0246   1.5837 10.00  -58  3  -13.49  7.5 1 
42.8883 -27.1510 311.3815  -4.0807  6.14    1  1   12.04  7.1 0 
42.8919 -26.2220 310.5650  -3.6342  5.00  -30  5  -16.30  8.6 0 
42.9107 -15.0238 300.7477   1.7620  5.05  -94  5  -48.20  8.6 0 
42.9112 -34.7272 318.1042  -7.6433  5.00  -34  5  -44.90  8.7 0 
42.9384 -44.4370 326.8866 -12.0536 14.70   15  2  -23.76  7.2 0 
42.9538 -16.0974 301.7094   1.2821  5.07  -32  5   10.45  8.6 0 
42.9873 -21.3990 306.3715  -1.2429  6.32  -50  4  -22.40  8.1 1 
43.0000 -21.8500 306.7726  -1.4496  5.63   10  5   36.32  8.6 0 
43.0242 -13.4490 299.4185   2.6151  9.63  -56  3   -5.80  7.5 0 
43.0369 -16.2614 301.8916   1.2732  9.08  -13  3   29.10  7.5 0 
43.0432 -20.9750 306.0249  -0.9930  7.81  -61  3  -32.35  7.7 1 
43.0795 -24.7650 309.3654  -2.7873  5.19   36  5   54.52  8.6 0 
43.0829 -17.1164 302.6622   0.8998  5.01  -88  5  -48.45  8.7 0 
43.0953 -18.9760 304.2971   0.0135  5.18 -112  5  -76.88  8.6 1 
43.0988 -26.4883 310.8882  -3.5988  5.53  -20  5   -6.90  8.6 1 
43.1300 -22.8800 307.7337  -1.8402  6.30  160  2  183.47  7.3 0 
43.1495 -18.1220 303.5738   0.4705  5.76  -74  4  -36.47  8.3 0 
43.1904 -27.5590 311.8693  -4.0400  5.15   40  5   49.79  8.6 0 
43.2472 -29.5450 313.6431  -4.9454  5.62    2  5    6.40  8.3 1 
43.3991 -21.4370 306.5898  -0.9254  5.40 -180  5 -152.19  8.6 0 
43.4080 -15.5070 301.4026   1.9497  5.00   58  5  102.74  8.7 0 
43.4135 -12.8887 299.1091   3.2169  5.00  -30  5   22.32  8.6 0 
43.4251 -20.0260 305.3666  -0.2216  5.80  -55  4  -22.86  8.3 0 
43.4350 -26.1725 310.7557  -3.1828  5.51  -80  5  -65.73  8.6 0 
43.4411 -26.1450 310.7342  -3.1648  5.60  100  7  113.90  9.9 0 
43.4590 -17.6610 303.3125   0.9511  7.78  -53  4  -13.85  8.1 0 
43.4690 -19.6620 305.0681  -0.0092  9.84  -99  3  -65.70  7.5 0 
43.4862 -17.1118 302.8443   1.2396  5.00  -72  9  -31.53 11.0 0 
43.5201 -23.1110 308.1095  -1.6372  5.00   50  5   73.11  8.7 1 
43.5279 -14.1162 300.2397   2.7227  5.74  -34  4   15.16  8.3 0 
43.5359 -17.9709 303.6191   0.8651  7.56  -63  3  -24.68  7.8 1 
43.5981 -26.8560 311.4261  -3.3843  5.30   30  5   42.53  8.5 0 
43.6627 -23.2940 308.3331  -1.6111  7.32    3  3   25.21  7.8 0 
43.6863 -23.5650 308.5808  -1.7235  5.60   21  5   42.96  8.8 0 
43.7100 -21.3810 306.6810  -0.6451  5.33  -73  5  -44.66  8.5 0 
43.7105 -19.6250 305.1460   0.2076  5.00  -33  5    0.15  8.7 0 
43.7603 -33.1890 317.0720  -6.2970  5.14  -17  5  -22.32  8.6 0 
43.7726 -26.9660 311.5978  -3.3011  5.00   25  8   37.08 10.9 0 
43.8517 -27.0310 311.6889  -3.2708  6.05   10  4   22.43  8.2 1 
43.8694 -13.7346 300.0655   3.1973  6.99  -29  4   21.52  7.9 0 
43.8951 -17.8100 303.6443   1.2421 14.30  -65  2  -26.13  7.2 1 
43.9523 -17.4621 303.3667   1.4588 10.76  -53  2  -13.42  7.4 0 
44.0401 -23.4150 308.6073  -1.3670  5.27    3  5   25.63  8.5 0 
44.0717 -24.6290 309.6824  -1.9325  5.00   -7  5   12.19  8.6 0 
44.1038 -24.0370 309.1792  -1.6188  5.38  -19  5    2.12  8.5 0 
44.1066 -19.8440 305.5187   0.4269  6.30 -109  4  -76.10  8.1 0 
44.1113 -22.0090 307.4112  -0.6247  5.03  -38  5  -11.07  8.6 0 
44.1184 -26.6394 311.4614  -2.8728  6.57   12  5   25.38  8.4 0 
44.1299 -21.1810 306.6966  -0.2060  5.12  -77  5  -48.25  8.6 0 
44.1672 -20.8720 306.4439  -0.0249  6.92  -57  5  -26.76  8.9 1 
44.2032 -26.6830 311.5364  -2.8278 14.50    5  2   18.07  7.2 0 
44.2665 -19.4610 305.2578   0.7452 10.20  -44  3   -9.62  7.4 0 
44.3238 -21.5210 307.0815  -0.2143  5.14    4  8   32.03 10.6 0 
44.3815 -19.9820 305.7653   0.5851  5.00  -80  5  -46.93  8.7 0 
44.4419 -20.3280 306.0948   0.4653  6.05  -94  4  -62.20  8.2 1 
44.4756 -16.7021 302.9465   2.2660  5.00  -97  5  -55.25  8.7 0 
44.5000 -23.5600 308.9398  -1.0696  6.39  -90  2  -67.41  7.3 0 
44.5405 -24.6520 309.9104  -1.5717  5.85  -54  4  -34.80  8.2 0 
44.5515 -27.7970 312.6617  -3.0997 14.90   36  2   46.39  7.2 1 
44.5596 -26.7990 311.7930  -2.6064  5.20    0  5   13.47  8.9 0 
44.5641 -27.0341 312.0004  -2.7177  5.00 -201  5 -188.54  8.7 0 
44.5887 -13.8288 300.4877   3.7624  8.20  -63  3  -12.51  7.7 0 
44.6352 -18.9824 305.0106   1.2829  9.36  -64  3  -27.81  7.5 0 
44.6491 -21.8110 307.4824  -0.0927  5.01  -17  5   10.78  8.7 0 
44.7303 -25.4640 310.7029  -1.8195  7.22  -28  4  -10.88  7.8 1 
44.7999 -34.8030 318.9128  -6.3133  5.00   36  5   26.56  8.7 0 
44.8064 -18.5869 304.7453   1.6181  5.21  -78  5  -41.02  8.5 1 
44.8303 -26.6340 311.7674  -2.3148  5.01    5  5   19.04  8.7 0 
44.8871 -28.8670 313.7414  -3.3646  5.73  170  3  177.69  7.6 0 
44.8955 -22.8120 308.4663  -0.3858  7.61  -46  3  -20.59  7.8 1 
44.9468 -14.8757 301.5730   3.5543  5.08 -100  5  -52.17  8.6 0 
44.9487 -17.7755 304.1045   2.1343  7.11  -66  4  -26.16  7.9 1 
45.0898 -28.0840 313.1453  -2.8255  5.65    1  5   11.33  8.3 0 
45.1273 -25.7760 311.1508  -1.6610  5.55  -50  5  -33.26  8.6 0 
45.1328 -20.5353 306.5934   0.9274 10.80  -84  2  -52.36  7.4 1 
45.1520 -21.2680 307.2397   0.5817  5.69  -48  4  -18.24  8.3 0 
45.1794 -22.4310 308.2639   0.0300  5.13  -93  5  -66.47  8.8 0 
45.1972 -28.8200 313.8337  -3.1048  5.90   -6  4    2.02  8.2 0 
45.2211 -41.1720 324.7180  -9.0672  6.32  -30  3  -57.31  7.6 0 
45.2613 -29.1770 314.1727  -3.2314  6.16   65  4   72.00  8.1 0 
45.2708 -14.5766 301.4655   3.9740  6.08 -135  5  -86.13  8.7 1 
45.2739 -17.4114 303.9398   2.5832  5.11  -73  5  -32.21  8.6 0 
45.3308 -16.6765 303.3262   2.9925  5.75  -60  4  -16.95  8.3 0 
45.3818 -27.0388 312.3624  -2.0855  6.18  120  2  133.32  7.3 0 
45.4338 -37.5270 321.5642  -7.1788  6.10   10  5   -6.70  8.6 0 
45.4659 -15.0604 301.9808   3.9007  5.50  -63  5  -15.08  8.4 0 
45.4793 -25.8980 311.4134  -1.4458  5.00 -104  7  -87.13  9.8 0 
45.4812 -22.4720 308.4374   0.2521  5.30  -70  4  -43.52  8.1 0 
45.5169 -20.3400 306.6015   1.3368  6.83  -80  4  -47.38  8.1 1 
45.5381 -23.4420 309.3060  -0.1829  5.20  -53  5  -29.35  8.4 0 
45.5446 -17.3510 304.0147   2.8378  8.92  -52  3  -11.26  7.6 1 
45.5531 -16.1736 302.9931   3.4258  5.15  -52  5   -7.42  8.6 0 
45.5620 -27.3207 312.6869  -2.0854  7.10  -12  4    0.87  7.8 0 
45.7240 -17.0270 303.8175   3.1469  8.84 -112  4  -69.70  8.2 0 
45.8055 -29.3940 314.5963  -2.9256  6.21  -70  2  -63.10  7.3 0 
45.8637 -16.7999 303.6860   3.3754  5.40  -87  5  -43.67  8.4 0 
45.8699 -20.7303 307.1045   1.4302  5.65  -74  5  -41.76  8.3 1 
45.8883 -24.9950 310.8126  -0.6770  6.07  -31  4  -11.84  8.2 1 
45.9566 -19.1158 305.7434   2.3035  5.20 -129  5  -92.91  8.5 0 
45.9729 -28.0120 313.4682  -2.1123  5.80   -9  4    2.05  8.3 1 
46.0705 -20.8689 307.3181   1.5239  6.10  -61  3  -29.24  7.6 0 
46.1017 -29.1020 314.4709  -2.5563  5.56  -10  2   -2.03  7.3 0 
46.1251 -20.2994 306.8497   1.8520  5.93 -120  5  -86.79  8.6 0 
46.1286 -28.7680 314.1927  -2.3697  6.31  -90  2  -81.05  7.3 0 
46.1313 -28.5299 313.9872  -2.2490  5.38   -5  5    4.90  8.5 1 
46.1522 -24.7360 310.7074  -0.3403  8.10  -45  3  -24.37  7.7 1 
46.2348 -15.7747 302.9703   4.1927  8.51  -71  3  -24.63  7.6 0 
46.2362 -29.3940 314.7829  -2.5999  5.11    3  5    9.94  8.6 0 
46.2540 -29.4137 314.8077  -2.5963  7.36   -9  3   -1.70  7.8 0 
46.3203 -29.9560 315.3071  -2.8167  7.02    9  4   14.60  7.9 0 
46.3290 -15.7873 303.0264   4.2651  5.07  -97  5  -50.26  8.6 0 
46.3419 -29.8940 315.2627  -2.7696  5.34   -7  5   -1.19  8.5 0 
46.3668 -25.1830 311.1918  -0.3953  5.95  -41  4  -21.25  8.2 0 
46.3904 -28.5980 314.1599  -2.0858  8.99   20  3   29.56  7.6 0 
46.4402 -29.6910 315.1292  -2.5943  5.73  -10  3   -3.45  7.6 0 
46.4756 -29.0020 314.5474  -2.2232  5.67   20  3   28.55  7.6 0 
46.5023 -37.3357 321.8125  -6.3447  5.80  -15  7  -30.45 10.0 0 
46.5081 -27.7840 313.5067  -1.5886  5.00   20  5   32.07  8.6 0 
46.5466 -19.4107 306.2772   2.6392  6.30 -148  4 -111.41  8.1 0 
46.5903 -30.3700 315.7829  -2.8212  5.39    5  5    9.42  8.4 0 
46.6180 -24.7430 310.9253   0.0223  6.20  -71  4  -49.68  8.1 0 
46.7082 -15.6473 303.0866   4.6515  5.07  -91  5  -44.21  8.6 0 
46.7382 -20.9054 307.6619   2.0458  5.99 -128  4  -96.38  8.2 1 
46.7409 -17.2228 304.4716   3.8929  5.60 -123  5  -80.44  8.4 0 
46.8005 -15.9009 303.3516   4.6021  5.90 -100  8  -54.01 10.5 0 
46.8169 -19.5559 306.5308   2.7870  8.01 -121  3  -84.69  7.7 0 
46.8231 -28.9720 314.6739  -1.9451  6.46  -25  4  -16.15  8.0 0 
46.8314 -18.5953 305.7054   3.2806  5.20  -26  5   12.51  8.5 0 
46.8349 -20.3823 307.2547   2.3868  8.38 -116  3  -82.15  7.6 0 
46.9087 -27.7650 313.6684  -1.2726  5.20   10  3   22.44  7.6 0 
46.9348 -24.6150 310.9596   0.3355  5.94  -67  5  -45.57  8.7 1 
46.9700 -22.1900 308.8812   1.5860  5.29  -71  5  -42.23  8.5 0 
47.0014 -20.5641 307.4905   2.4302  9.14 -110  3  -76.48  7.5 1 
47.0114 -15.6813 303.2622   4.8876 13.40 -140  2  -93.05  7.3 0 
47.0173 -14.7052 302.4156   5.3794  5.08 -114  5  -64.53  8.6 0 
47.0919 -16.6696 304.1597   4.4603  8.87  -54  3   -9.95  7.6 1 
47.1397 -19.1009 306.2901   3.2790 14.80 -100  2  -62.54  7.2 1 
47.1429 -20.0427 307.1065   2.8074 11.90 -145  2 -110.29  7.3 1 
47.1539 -25.6228 311.9296  -0.0022  5.85   70  2   88.77  7.3 0 
47.1607 -27.1751 313.2719  -0.7819  5.41   60  2   74.32  7.3 0 
47.1827 -23.8787 310.4381   0.9024  7.17  -97  4  -72.93  7.9 1 
47.2189 -15.4225 303.1374   5.1900  5.03  -93  5  -44.83  8.6 0 
47.2325 -22.8786 309.5983   1.4476  5.20  142  5  168.22  8.6 0 
47.2878 -39.1100 323.6719  -6.6853  5.02  -27  5  -46.88  8.7 0 
47.3090 -29.5700 315.4045  -1.8807  9.67   -3  3    4.70  7.6 0 
47.3146 -15.6113 303.3479   5.1754  5.08 -219  5 -171.62  8.6 0 
47.3176 -26.1710 312.4769  -0.1527  6.20  -24  4   -7.12  8.1 0 
47.3266 -30.9981 316.6452  -2.5897  5.00   30  5   33.50  8.7 0 
47.3674 -15.5352 303.3073   5.2575  5.00  -92  5  -44.06  8.7 0 
47.4231 -22.5430 309.3978   1.7692  6.61 -118  4  -90.55  8.0 0 
47.4597 -20.8415 307.9468   2.6602  7.07 -149  4 -116.01  7.9 0 
47.7841 -17.7673 305.4449   4.4795  5.06  -89  5  -47.00  8.6 0 
47.8014 -16.1283 304.0330   5.3207  9.76  -92  3  -45.86  7.5 1 
47.8241 -23.5972 310.4937   1.5512 13.90  -56  2  -30.44  7.2 1 
47.8377 -24.1163 310.9468   1.2973  8.76  -43  3  -19.29  7.6 1 
47.8830 -23.9063 310.7872   1.4400  6.20  -75  4  -50.64  8.1 0 
47.8965 -14.3541 302.5377   6.2920  5.29 -109  5  -57.70  8.5 1 
47.9045 -17.7964 305.5282   4.5637  7.64  -96  3  -54.70  7.8 1 
47.9161 -14.3428 302.5375   6.3141  7.76 -101  3  -49.54  7.7 1 
47.9809 -26.4890 313.0532   0.1972  9.23  -34  3  -16.76  7.5 0 
47.9851 -26.4450 313.0173   0.2229  5.90  -32  4  -14.93  8.2 1 
48.0081 -31.1050 317.0341  -2.1410  5.30  -50  2  -46.27  7.3 0 
48.0098 -31.4140 317.3008  -2.2975  5.50    5  5    8.15  8.4 0 
48.0200 -21.6400 308.9010   2.7045  5.16 -190  5 -159.14  8.6 0 
48.0368 -14.3330 302.5880   6.4201 13.51 -108  2  -56.20  7.3 1 
48.0578 -22.6569 309.7942   2.2157  5.19 -108  5  -79.56  8.6 0 
48.0828 -26.4200 313.0406   0.3108  9.36  -20  2   -2.79  7.3 0 
48.1266 -34.6100 320.1046  -3.8421  5.26    1  5   -5.45  8.5 0 
48.1406 -17.2254 305.1485   5.0470  6.28  -84  5  -40.39  8.3 0 
48.1652 -14.3230 302.6423   6.5327 16.90 -128  2  -75.78  7.2 1 
48.1828 -29.7340 315.9324  -1.3106  5.10  -21  5  -12.81  8.6 0 
48.1844 -30.0280 316.1857  -1.4599  6.77 0.05  4    7.00  8.0 0 
48.1932 -33.2620 318.9709  -3.1074 12.10   19  2   16.40  7.3 0 
48.2017 -18.0578 305.8981   4.6749  5.06  -46  5   -4.96  8.6 0 
48.2242 -16.5696 304.6214   5.4481  5.00  -79  5  -33.08  8.7 0 
48.2723 -21.3805 308.7975   3.0388  5.30 -217  5 -184.80  8.6 0 
48.2853 -24.9350 311.8588   1.2285  5.10  -45  3  -22.93  7.6 0 
48.2864 -21.8800 309.2340   2.7946  6.50  -89  4  -58.42  8.0 0 
48.3830 -16.2675 304.4371   5.7324  6.71  -61  4  -14.16  8.0 0 
48.4344 -27.0430 313.7365   0.2607  9.95    1  3   16.26  7.5 1 
48.5116 -25.9372 312.8237   0.8889  5.68  -74  4  -54.77  8.3 0 
48.5319 -31.2570 317.3945  -1.8340  5.36  -27  5  -23.09  8.5 0 
48.5581 -24.9427 311.9925   1.4368  5.17  -54  5  -32.35  8.6 0 
48.6708 -23.0460 310.4184   2.5013  8.90  -54  3  -26.49  7.6 0 
48.6728 -19.5402 307.4053   4.3027  5.31  -70  5  -32.79  8.5 0 
48.6775 -31.1692 317.3833  -1.6821  5.31  -23  7  -19.37 10.0 0 
48.6837 -15.0886 303.5623   6.5793  9.55 -139  3  -89.30  7.5 1 
48.7144 -26.0248 312.9928   1.0000  5.40    2  5   20.92  8.4 0 
48.7229 -27.6170 314.3605   0.1846  5.08  -22  5   -8.02  8.6 0 
48.7364 -27.6040 314.3555   0.2016  5.70  -18  4   -4.10  8.3 0 
48.7515 -28.2920 314.9515  -0.1423  5.06  -43  5  -30.62  8.6 1 
48.7605 -14.4728 303.0654   6.9550  6.71  100  4  151.98  8.1 0 
48.7677 -20.6930 308.4434   3.7881  5.10 -102  5  -67.59  8.6 0 
48.7805 -31.9554 318.1026  -2.0123  5.00   -3  5   -1.44  8.7 0 
48.7968 -24.8792 312.0497   1.6550  6.23   50  2   72.19  7.3 0 
48.8096 -20.7916 308.5483   3.7711  6.05  -67  4  -33.39  8.2 1 
48.9292 -23.0209 310.5195   2.7180 11.40  -71  2  -43.28  7.3 1 
48.9472 -26.0495 313.1221   1.1663  5.32  -28  5   -8.65  8.5 0 
48.9556 -14.4444 303.1371   7.1323  5.24 -160  5 -108.24  8.5 0 
48.9791 -21.2151 308.9938   3.6889  5.18  -72  5  -39.02  8.6 0 
49.0200 -19.8100 307.8058   4.4449  5.45  -30  2    6.89  7.3 0 
49.0378 -31.2300 317.5947  -1.4496  5.30  -13  5   -8.83  8.5 1 
49.0823 -11.1860 300.3582   8.8818  5.50  -70  5   -8.35  8.6 0 
49.1253 -24.9610 312.2740   1.8677  5.46  -67  5  -45.09  8.4 0 
49.1401 -31.1410 317.5639  -1.3287  4.80  143  5  147.63  8.8 0 
49.1440 -30.5190 317.0339  -1.0030  4.50  -29  6  -22.50  9.0 1 
49.1506 -17.5776 305.9461   5.6969 12.50  -54  2  -11.03  7.3 1 
49.1667 -16.5229 305.0429   6.2497  9.49 -110  3  -63.42  7.5 1 
49.1780 -32.2111 318.4958  -1.8563  5.00 -138  5 -136.85  8.7 0 
49.2461 -16.0121 304.6401   6.5761  5.66 -108  5  -59.95  8.3 0 
49.2628 -19.2368 307.4308   4.9360  5.90  -60  4  -21.28  8.2 1 
49.3081 -16.5639 305.1480   6.3452  7.81 -122  3  -75.51  7.7 1 
49.3352 -27.2160 314.2993   0.8573  5.90    2  4   17.81  8.2 0 
49.3407 -29.6480 316.3783  -0.4048  5.85  -50  2  -41.05  7.3 0 
49.3716 -26.0310 313.3042   1.5018  5.70  -80  3  -60.66  7.6 0 
49.4077 -26.7836 313.9638   1.1376  8.07  -26  3   -8.99  7.7 0 
49.4719 -24.2559 311.8348   2.5032 10.60  -63  2  -38.18  7.4 0 
49.4860 -27.3766 314.5063   0.8880  5.40  -10  5    5.46  8.9 0 
49.4887 -24.7360 312.2530   2.2663  5.40  -60  5  -36.73  8.7 1 
49.5429 -21.1637 309.2220   4.1655 12.70  -56  2  -22.41  7.3 1 
49.5773 -20.4630 308.6377   4.5561  5.52  -48  5  -12.29  8.4 1 
49.6366 -24.3485 311.9921   2.5831  5.10  -62  5  -37.71  8.6 0 
49.6491 -17.2059 305.8709   6.2959  5.12 -115  5  -69.70  8.6 0 
49.7177 -24.8596 312.4671   2.3793  6.10  -55  4  -32.03  8.2 0 
49.8144 -27.6677 314.9067   0.9841  5.01   -7  5    8.10  8.7 0 
49.8770 -30.9750 317.7517  -0.7035  4.10  -15  6   -8.93  9.4 0 
49.9247 -18.6968 307.2910   5.7509  5.11  -14  5   27.02  8.6 1 
49.9498 -19.3085 307.8290   5.4541  5.88  -12  8   27.28 10.8 0 
49.9897 -19.0772 307.6500   5.6064  7.38  -30  4    9.28  8.0 1 
50.0184 -26.8582 314.3125   1.5631  5.01  175  5  192.09  8.7 1 
50.0360 -23.3643 311.3428   3.4087  5.20  -80  5  -52.67  8.6 0 
50.0612 -18.3419 307.0532   6.0455  5.07  -86  5  -43.86  8.6 0 
50.0673 -24.9571 312.7163   2.5984  6.79  -26  4   -2.97  7.9 0 
50.0718 -22.6438 310.7449   3.8137  5.14  -52  5  -22.83  8.6 0 
50.1085 -27.0327 314.5032   1.5397 11.00    5  2   22.24  7.4 0 
50.1261 -18.0494 306.8338   6.2498  5.00  -40  5    2.80  8.6 0 
50.1350 -15.9590 305.0357   7.3370  5.00 -123  5  -73.72  8.7 0 
50.1367 -26.3767 313.9582   1.9061  5.70    5  4   23.77  8.3 0 
50.1764 -29.4123 316.5583   0.3381  5.52   25  6   35.29  9.0 0 
50.2070 -12.6000 302.1566   9.1173 10.50  -88  2  -29.62  7.4 0 
50.2186 -32.2780 319.0132  -1.1410  5.67  -15  4  -13.14  8.3 0 
50.2206 -15.6910 304.8468   7.5456  5.17  -95  5  -45.13  8.6 0 
50.2250 -31.6690 318.4984  -0.8155  5.50   -9  5   -5.26  8.4 0 
50.2583 -16.4590 305.5291   7.1806 16.00  -70  2  -22.87  7.2 1 
50.2893 -34.9600 321.3253  -2.5035  5.29   18  5   12.36  8.5 0 
50.3252 -25.2367 313.0773   2.6502  5.33   -1  5   21.86  8.5 0 
50.3300 -18.2100 307.0730   6.3321  5.19  100  1  142.50  7.1 0 
50.3385 -27.5254 315.0299   1.4540  5.02   20  5   35.81  8.6 0 
50.3633 -21.3623 309.7916   4.7146 11.00  -86  2  -52.17  7.4 1 
50.3893 -26.5608 314.2340   2.0013  8.17   67  3   85.52  7.7 0 
50.4500 -28.2400 315.6889   1.1603  5.07  116  5  129.55  8.6 0 
50.4757 -33.1290 319.8504  -1.4064  6.80    9  4    9.27  7.9 0 
50.5149 -24.3232 312.3907   3.2778  8.53    1  3   26.11  7.6 0 
50.6000 -29.1300 316.5139   0.8010  5.00   14  5   25.22  8.7 0 
50.6419 -26.4489 314.2584   2.2524  5.72    4  4   22.99  8.3 0 
50.6790 -12.7810 302.5525   9.4209 14.20  -38  2   19.90  7.2 1 
50.6806 -16.9790 306.1886   7.2572  5.56  -52  5   -6.09  8.4 0 
50.7103 -18.1921 307.2469   6.6499  6.60  -98  4  -54.84  8.0 0 
50.7138 -22.6296 311.0446   4.3255  5.03  -12  5   17.81  8.6 0 
50.7154 -17.4250 306.5900   7.0537  6.06  -69  4  -23.91  8.2 1 
50.7219 -28.6679 316.1786   1.1365  5.13   89  5  101.92  8.6 0 
50.7687 -19.5068 308.4037   6.0099  5.12  -25  5   14.20  8.6 0 
50.7952 -22.1077 310.6395   4.6645  5.12    3  5   34.64  8.6 0 
50.8184 -24.6599 312.8232   3.3345  9.86   31  3   55.86  7.5 1 
50.8249 -20.5562 309.3295   5.5044  6.62  -91  4  -55.13  8.3 0 
50.8568 -23.6914 312.0183   3.8766 13.20   37  2   64.54  7.3 1 
50.9049 -22.4235 310.9623   4.5841  4.50   19  7   49.71  9.6 1 
50.9312 -33.0110 319.9529  -1.0202 11.90    1  2    1.11  7.3 1 
50.9352 -22.0447 310.6544   4.8079  7.23   -2  4   30.21  7.8 1 
50.9383 -25.1739 313.3175   3.1543 12.10   75  2   97.72  7.3 1 
50.9873 -33.0720 320.0296  -1.0129  9.20   -3  3   -2.17  7.5 0 
51.0279 -31.3450 318.5866  -0.0633  5.50  -36  5  -30.09  8.4 0 
51.0565 -20.6715 309.5426   5.6281  5.59  -90  5  -54.19  8.4 0 
51.1073 -16.1580 305.6955   8.0334  5.23  -46  5    2.50  8.5 0 
51.1211 -27.4030 315.2945   2.1076 11.50   81  2   97.77  7.3 1 
51.1333 -22.0673 310.7710   4.9519  5.29   90  5  122.08  8.6 0 
51.1393 -22.8796 311.4654   4.5265  5.70  110  5  139.76  8.6 0 
51.1523 -19.8687 308.9041   6.1273  8.61  -10  3   28.39  7.6 0 
51.1636 -22.7331 311.3527   4.6231  5.00   90  1  120.19  7.1 0 
51.1722 -22.5351 311.1884   4.7348  5.01   -5  5   26.20  8.7 0 
51.1922 -34.0840 320.9768  -1.4083 16.10    2  2   -0.07  7.2 1 
51.2127 -22.7751 311.4125   4.6392  6.81   43  4   73.55  8.1 0 
51.2159 -33.3880 320.3989  -1.0198  8.90  -20  3  -20.54  7.6 1 
51.3100 -29.3700 317.0469   1.1975  5.45   17  5   28.09  8.4 0 
51.3790 -30.8190 318.3028   0.4720  5.00   32  5   39.19  8.7 1 
51.4100 -28.2900 316.1813   1.8497  5.09   66  5   80.36  8.6 0 
51.4254 -21.9863 310.8461   5.2244  5.24  104  5  136.20  8.5 1 
51.4549 -27.0497 315.1542   2.5473  5.40   35  5   52.83  8.4 0 
51.4973 -25.2222 313.6282   3.5567 14.60   77  2  100.34  7.2 1 
51.5300 -28.9000 316.7530   1.6116  5.00   80  5   92.81  8.6 0 
51.5611 -34.8960 321.8257  -1.5863  5.03   12  5    7.95  8.6 0 
51.5800 -27.5900 315.6705   2.3516  5.60   51  5   67.40  8.3 0 
51.6174 -27.5881 315.6867   2.3806  5.57   15  5   31.61  8.4 0 
51.6296 -29.0009 316.8850   1.6310  9.17   49  3   61.28  7.5 1 
51.6782 -25.9405 314.3235   3.3102  8.29  -92  3  -70.44  7.7 0 
51.7200 -29.5400 317.3821   1.4075  5.43   30  3   41.13  7.6 0 
51.7263 -26.4513 314.7785   3.0726  5.63  -35  5  -14.86  8.3 0 
51.7468 -13.1850 303.4472  10.1052 14.50  -85  2  -27.18  7.2 1 
51.7500 -22.1210 311.1213   5.4076  5.00   54  6   86.39  9.2 0 
51.7700 -29.1900 317.1105   1.6327  7.48   24  3   35.77  7.8 0 
51.7770 -30.7100 318.3946   0.8190  4.00   30  6   37.94  9.5 0 
51.7849 -29.1785 317.1078   1.6498  6.39   10  4   22.65  8.1 0 
51.7861 -23.1426 312.0067   4.8906 10.70   24  2   53.09  7.4 1 
51.7875 -32.6140 320.0032  -0.1999  5.15  -13  5  -10.75  8.6 0 
51.8000 -28.1000 316.2055   2.2416  9.70   21  3   36.42  7.5 0 
51.8301 -22.7933 311.7320   5.1115  5.78   48  4   78.86  8.3 1 
51.8594 -20.6441 309.9190   6.2800  5.37   54  5   90.65  8.5 0 
51.9124 -20.6102 309.9167   6.3400  6.31   30  5   66.95  8.4 0 
51.9161 -29.1549 317.1497   1.7590  6.32  -20  2   -7.62  7.3 0 
51.9317 -32.0240 319.5723   0.2211  5.23  -18  5  -13.67  8.5 0 
51.9356 -25.6083 314.1674   3.6840  5.66  140  3  162.56  7.6 0 
52.0800 -29.5900 317.5932   1.6442  5.68  -10  4    1.27  8.1 0 
52.0809 -29.1385 317.2136   1.8890  5.45  -27  5  -14.27  8.4 0 
52.1400 -29.5070 317.5516   1.7330  5.59  100  3  111.55  7.6 0 
52.1545 -28.4026 316.6292   2.3413  5.10 -131  4 -116.72  8.1 0 
52.1805 -30.5647 318.4600   1.1896  5.04  -98  5  -89.72  8.6 0 
52.1937 -27.1419 315.5862   3.0521  5.40   -3  5   15.17  8.4 0 
52.2469 -32.6550 320.2469   0.1034  6.42   31  4   33.80  8.0 0 
52.3072 -29.3957 317.5370   1.9157  5.63  -80  2  -68.00  7.3 0 
52.3121 -24.4412 313.3654   4.5998  8.12   35  3   61.22  7.7 0 
52.3139 -32.4050 320.0677   0.2865  5.48  -24  5  -20.92  8.4 0 
52.3319 -34.1610 321.5501  -0.6549  5.00  -60  2  -61.64  7.3 0 
52.3403 -25.1305 313.9614   4.2495  7.20    5  4   29.15  7.8 0 
52.3493 -26.8246 315.3941   3.3404  6.47  -11  4    8.20  8.0 0 
52.3706 -20.7592 310.2737   6.6231  5.80   30  4   67.16  8.3 0 
52.3746 -32.9730 320.5722   0.0207  6.29   20  4   21.89  8.1 0 
52.3804 -29.5377 317.6909   1.8921  5.24   -5  5    6.45  8.5 0 
52.4600 -18.1500 308.0932   8.0855  5.89   -7  4   37.61  8.2 0 
52.5241 -23.1958 312.4174   5.4346  5.86   32  4   61.93  8.2 0 
52.5289 -37.4170 324.3706  -2.2912  5.17   20  5    8.93  8.6 0 
52.5316 -33.1130 320.7613   0.0549  5.00  -25  5  -23.35  8.7 0 
52.5755 -35.1860 322.5191  -1.0447 19.10   20  1   15.52  7.1 1 
52.6116 -23.6946 312.8826   5.2330  5.01   39  5   67.36  8.7 0 
52.6174 -17.7780 307.8551   8.4101 10.90  -25  2   20.58  7.4 1 
52.6395 -34.4190 321.9049  -0.5823 22.70    0  1   -1.65  7.1 1 
52.6464 -20.9425 310.5685   6.7425  5.50  -22  5   14.96  8.4 0 
52.7472 -17.2440 307.4641   8.7986  5.02  -17  5   30.20  8.6 0 
52.7800 -30.8100 318.9465   1.4886  5.10   -9  5   -0.96  8.6 0 
52.7821 -30.8229 318.9583   1.4831  5.00    1  5    9.50  8.7 0 
52.7900 -30.0400 318.3061   1.9166  6.51   13  4   23.75  8.0 0 
52.9200 -27.4300 316.1797   3.4376  7.50  -45  3  -26.69  7.8 0 
52.9254 -21.5903 311.2591   6.6129  5.28  -34  5    0.56  8.5 0 
52.9546 -27.4227 316.1903   3.4674  5.07  -35  5  -16.50  8.6 0 
52.9602 -26.9626 315.8068   3.7227  5.37   -5  5   14.68  8.5 0 
52.9934 -33.3760 321.1927   0.2344  7.27  -14  4  -13.02  7.8 1 
53.0109 -14.6100 305.3334  10.4076  5.07  -70  5  -14.66  8.6 1 
53.0233 -26.2460 315.2358   4.1610  5.25    1  4   22.59  8.1 0 
53.0586 -22.3177 311.9423   6.3237  5.60    1  5   34.02  8.4 0 
53.0631 -23.3339 312.8032   5.7763  5.75   21  4   50.89  8.3 0 
53.0661 -26.6692 315.6122   3.9621  7.94   32  3   52.03  7.7 0 
53.0772 -21.2976 311.0878   6.8899  5.16  -36  5   -0.20  8.6 0 
53.0836 -26.8143 315.7426   3.8959  5.87   24  4   43.52  8.2 1 
53.0900 -28.0600 316.7905   3.2192  5.00  -77  5  -60.56  8.7 0 
53.0900 -31.5060 319.6743   1.3292  6.89    4  4   10.16  7.9 0 
53.1472 -20.6530 310.5766   7.2929 14.00  -59  2  -21.23  7.2 1 
53.1604 -35.2089 322.8000  -0.6573  5.80   13  5    9.49  8.8 0 
53.1898 -32.7352 320.7478   0.7241  5.10  -24  5  -20.58  8.6 0 
53.1919 -22.3357 312.0247   6.4176  5.11    4  5   36.76  8.6 0 
53.2298 -23.8496 313.3217   5.6242  5.46   41  5   70.07  8.4 1 
53.2621 -31.9216 320.1021   1.2229  5.91    0  4    5.58  8.2 0 
53.2663 -22.3994 312.1161   6.4409  6.00  -41  4   -8.60  8.2 0 
53.2800 -28.8600 317.5521   2.9201  5.06   42  5   55.87  8.6 0 
53.3042 -22.8177 312.4886   6.2430  5.22    0  5   31.50  8.5 0 
53.3110 -21.8167 311.6460   6.7918  8.20  -59  4  -24.89  7.9 1 
53.3149 -29.7596 318.3211   2.4509  4.00   40  5   51.75  8.6 0 
53.3200 -30.6650 319.0800   1.9562  5.50  -32  5  -22.96  8.4 0 
53.3223 -24.8110 314.1773   5.1705  5.35   26  5   51.87  8.5 0 
53.3384 -26.6704 315.7467   4.1651  5.56   71  5   92.09  8.4 1 
53.3788 -29.7417 318.3367   2.5071  5.65    1  5   12.85  8.6 0 
53.3860 -21.1440 311.1146   7.2151  5.07  -23  5   13.59  8.6 0 
53.4000 -32.9880 321.0560   0.7321 12.20  -22  2  -19.03  7.3 1 
53.4031 -29.7420 318.3486   2.5245  4.50   70  6   81.64  9.0 1 
53.4060 -29.7546 318.3605   2.5197  5.77  110  3  121.83  7.6 0 
53.4206 -32.9886 321.0661   0.7461  5.67  -20  4  -17.70  8.3 1 
53.4444 -34.5910 322.4129  -0.1224 10.40   -2  2   -4.29  7.4 1 
53.4759 -27.9215 316.8619   3.5801  5.00   47  5   63.74  8.7 0 
53.4858 -32.3128 320.5330   1.1652  5.35   44  5   48.21  8.5 0 
53.4900 -30.9900 319.4318   1.8988  5.00   15  5   22.98  8.7 0 
53.5140 -31.9515 320.2450   1.3847  5.00   -5  5    0.70  8.7 0 
53.5644 -26.1127 315.3905   4.6404  7.75   53  3   75.32  7.7 0 
53.5864 -28.1220 317.0834   3.5511  5.15   49  5   65.54  8.6 0 
53.6138 -36.1620 323.7982  -0.8762  6.03   -3  4   -9.66  8.2 1 
53.6164 -27.7298 316.7701   3.7893  7.74   50  3   67.30  7.7 1 
53.6175 -36.1770 323.8123  -0.8820 25.80   11  1    4.13  7.1 1 
53.6660 -23.6999 313.4146   6.0404  9.43  -24  3    5.85  7.5 1 
53.6720 -27.9718 316.9996   3.6969  5.40   37  5   53.71  8.4 0 
53.7536 -22.0290 312.0504   7.0209  5.57 -107  5  -72.69  8.4 0 
53.7598 -28.7032 317.6532   3.3574  5.34   -8  5    7.33  8.5 0 
53.8150 -30.5400 319.2113   2.3804  6.96   21  4   30.88  7.9 0 
53.9769 -10.6170 302.3636  13.3037  5.09  -56  5   11.25  8.6 0 
54.0600 -30.7760 319.5249   2.4245  4.88   51  5   60.54  8.7 0 
54.0700 -29.9800 318.8675   2.8745  5.31   29  5   40.44  8.5 0 
54.0896 -24.8811 314.6201   5.7141  6.00  -30  5   -3.66  8.6 1 
54.0900 -29.0200 318.0779   3.4225  5.18   14  5   28.20  8.6 0 
54.1543 -15.4240 306.6319  10.9113  5.13 -118  5  -64.79  8.6 0 
54.1915 -30.6814 319.5093   2.5711  5.00   33  5   42.42  8.7 0 
54.2076 -27.1508 316.5773   4.5467  4.81   53  5   72.54  8.8 0 
54.2181 -25.3288 315.0597   5.5638  3.40  108  8  133.45 10.3 0 
54.2338 -20.1500 310.7077   8.4213  5.87  -64  4  -23.60  8.2 0 
54.2928 -26.2695 315.8838   5.0989  5.01   40  5   62.47  8.7 0 
54.2997 -26.2513 315.8720   5.1141  5.15   62  5   85.06  8.6 0 
54.3037 -36.2220 324.1580  -0.4470  5.70  -10  4  -16.08  8.3 0 
54.3266 -35.7900 323.8103  -0.1899  7.51   21  3   16.38  7.8 0 
54.3628 -24.2629 314.2397   6.2625 10.08   30  3   58.32  7.6 0 
54.4400 -32.1770 320.8692   1.9114  8.91   -7  3   -1.12  7.6 0 
54.4578 -31.8220 320.5833   2.1227  5.00  -43  5  -36.06  8.7 0 
54.4612 -27.9658 317.3821   4.2803  4.60   10  6   27.79  8.9 0 
54.4761 -33.7232 322.1672   1.0699  5.05   38  5   39.10  8.6 0 
54.5572 -26.8482 316.4987   4.9738  5.00   40  4   61.07  8.1 0 
54.5755 -26.8381 316.4994   4.9930  9.31  104  3  125.20  7.5 1 
54.6013 -25.0482 315.0180   6.0080  5.97  105  4  131.16  8.2 0 
54.6313 -28.3612 317.7949   4.1840 11.90   41  2   57.85  7.3 1 
54.6748 -24.4312 314.5391   6.4060 17.70  120  1  147.94  7.1 1 
54.6755 -23.1770 313.4881   7.1015 10.20   -6  3   25.27  7.4 1 
54.7280 -32.8837 321.5907   1.7156  6.04 -0.3  4    3.60  8.2 0 
55.0005 -34.3917 322.9644   1.0526  5.01  -98  5  -98.20  8.7 0 
55.0216 -26.5357 316.4711   5.4925 10.65  100  2  122.33  7.3 0 
55.0462 -22.6530 313.2389   7.6760 10.00  -13  3   20.34  7.5 1 
55.0500 -32.2992 321.2607   2.2692 18.20  -17  1  -11.32  7.1 1 
55.0684 -32.3005 321.2706   2.2813  6.96  -26  4  -20.54  7.9 0 
55.0993 -23.1180 313.6564   7.4585  5.45   32  5   63.83  8.4 1 
55.1525 -26.0028 316.0936   5.8883  5.73    6  4   29.54  8.3 0 
55.2808 -27.8798 317.7178   4.9282 11.80  132  2  150.30  7.3 1 
55.2945 -35.8860 324.3320   0.4040  5.00   20  5   15.75  8.6 0 
55.3857 -36.0320 324.4941   0.3818  5.09    7  5    2.30  8.6 1 
55.3879 -27.0999 317.1245   5.4461  5.60  -59  5  -38.31  8.4 0 
55.4194 -36.0060 324.4882   0.4190  6.19   11  4    6.85  8.1 0 
55.4296 -32.6530 321.7340   2.3327  8.28  -13  3   -7.62  7.6 1 
55.4362 -34.8290 323.5280   1.0999 10.30   11  2   10.27  7.4 1 
55.4687 -27.7851 317.7333   5.1189  4.16   43  6   61.78  9.3 0 
55.4726 -24.5038 315.0076   6.9682  5.90  142  4  170.98  8.2 0 
55.4818 -34.3500 323.1554   1.4034  5.50  140  3  140.30  7.6 0 
55.4818 -27.0848 317.1593   5.5237  5.00   64  5   84.81  8.7 0 
55.5762 -17.7510 309.3751  10.7964  6.80 -128  4  -79.76  8.1 0 
55.6158 -31.5674 320.9298   3.0797 10.50   11  2   19.61  7.4 1 
55.6331 -23.5080 314.2589   7.6477  9.99    9  3   40.19  7.5 0 
55.6463 -32.1231 321.4020   2.7846  5.25   -5  5    1.42  8.5 0 
55.6656 -28.9722 318.8139   4.5898  6.88   28  4   44.15  7.9 1 
55.7831 -36.7720 325.2844   0.2224  5.33   18  5   11.94  8.5 0 
55.8199 -18.2810 309.9554  10.6985  5.02  -44  5    2.75  8.6 0 
55.8405 -34.4505 323.4069   1.5891  5.07   23  5   23.60  8.6 0 
55.9290 -33.6101 322.7595   2.1303  8.40   10  3   12.77  7.6 1 
55.9479 -35.0738 323.9686   1.3044 13.60    6  2    4.62  7.2 1 
55.9990 -34.3218 323.3764   1.7700  7.98    2  3    2.77  7.7 0 
56.0848 -35.0711 324.0307   1.3977  7.07  -18  4  -19.44  7.9 1 
56.2308 -36.7870 325.5025   0.5074  5.08  246  5  239.80  8.6 0 
56.3401 -28.8860 319.0804   5.1240  5.60   97  5  113.83  8.4 1 
56.3607 -16.5160 308.7423  12.1011  5.77 -127  5  -74.51  8.6 1 
56.3660 -24.0610 315.1012   7.8905  5.44  -12  5   18.52  8.4 1 
56.3770 -24.0510 315.0986   7.9045  5.03  -32  5   -1.63  8.6 0 
56.4164 -12.8220 305.5919  14.1596 14.00 -151  2  -88.65  7.2 1 
56.4196 -29.7168 319.8037   4.7047  7.75  -13  3    0.98  7.7 0 
56.4386 -29.1366 319.3362   5.0510  5.31   42  5   58.15  8.5 1 
56.4412 -26.3544 317.0429   6.6437  5.87   18  4   41.62  8.2 0 
56.5142 -35.3162 324.4333   1.5433  5.83   17  5   15.25  8.7 0 
56.5345 -23.7780 314.9538   8.1777  5.01    3  5   34.77  8.7 0 
56.5600 -33.8350 323.2457   2.4302  5.14   -7  5   -4.20  8.6 0 
56.6600 -16.8500 309.1889  12.1562  9.08 -113  3  -61.33  7.6 0 
56.6917 -28.4290 318.8821   5.6388  5.01   23  5   40.81  8.7 1 
56.7711 -30.6990 320.7848   4.3877  5.00 -180  4 -168.23  8.1 0 
56.8363 -28.6687 319.1525   5.6048  8.29   44  3   61.24  7.6 1 
56.8689 -26.8630 317.6831   6.6665 11.90  -10  2   12.89  7.3 1 
56.8694 -24.6900 315.8868   7.9103  6.63   23  4   52.17  8.0 0 
56.9273 -27.4376 318.1866   6.3790  4.90 -123  5 -102.04  8.7 0 
56.9447 -32.6501 322.4651   3.3787  5.00  -23  5  -16.95  8.7 0 
56.9635 -37.9970 326.8260   0.2810  5.60   30  5   21.01  8.3 0 
56.9718 -35.5401 324.8322   1.7171  5.53   23  5   20.58  8.4 0 
56.9806 -36.0319 325.2364   1.4366  5.29   27  5   23.25  8.5 1 
56.9819 -36.6577 325.7458   1.0730  5.00   12  5    7.26  8.7 0 
57.0058 -13.6250 306.6087  14.2059  6.45 -157  4  -95.85  8.0 0 
57.0700 -30.5817 320.8380   4.6654  9.42   -2  3   10.83  7.5 1 
57.0893 -25.8830 316.9887   7.3906  5.20  210  6  235.82  9.2 0 
57.2033 -36.3714 325.6171   1.3845  6.82   16  4   12.06  7.9 0 
57.2358 -37.8240 326.8110   0.5564  5.00  -60  5  -68.28  8.6 0 
57.2560 -28.7301 319.4165   5.8699  6.01    6  4   23.52  8.2 1 
57.2647 -23.1910 314.8506   9.0624  5.57  -64  5  -30.53  8.4 1 
57.2740 -22.1250 313.9676   9.6768  5.45 -100  3  -63.27  7.6 0 
57.4556 -25.9376 317.2250   7.6287  5.17  -31  8   -5.45 10.3 0 
57.4563 -30.9981 321.3716   4.6933  5.56   22  5   33.00  8.4 0 
57.5097 -35.0870 324.7208   2.3381  5.00    8  5    7.93  8.7 0 
57.5705 -30.1659 320.7505   5.2584  6.14    7  4   20.76  8.1 0 
57.6372 -14.3470 307.5783  14.3226  5.02 -132  5  -72.53  8.6 0 
57.7152 -11.3920 305.0573  16.0011  8.32 -200  3 -132.06  7.6 1 
57.7184 -32.1737 322.4591   4.1871  5.00  -90  4  -81.71  8.1 0 
57.7939 -36.5911 326.0738   1.6401  5.18  -90  5  -94.31  8.6 0 
57.8252 -17.8946 310.7112  12.4971  5.68 -102  4  -52.25  8.3 0 
57.8922 -32.2130 322.5776   4.2831  5.44    4  5   11.96  8.4 0 
57.9135 -30.3259 321.0548   5.4053  5.42  180  5  193.74  8.6 0 
57.9219 -27.2160 318.5194   7.2279  9.90  -20  3    2.42  7.5 0 
58.0056 -30.1216 320.9354   5.5896 17.50   -5  1    9.59  7.2 1 
58.1429 -25.8810 317.5399   8.1655  8.17    5  3   31.53  7.7 0 
58.1630 -37.2717 326.7974   1.4758  5.25   28  5   21.53  8.5 0 
58.1700 -32.1060 322.6297   4.5362  5.46  -24  5  -15.11  8.4 0 
58.1914 -30.5302 321.3623   5.4793  5.00  -32  5  -18.13  8.7 1 
58.2028 -34.8300 324.8480   2.9484  9.27   11  3   11.57  7.5 0 
58.2037 -35.0485 325.0248   2.8196  5.14  -32  5  -32.05  8.6 1 
58.2402 -37.3455 326.8933   1.4815  5.27  125  5  119.34  8.5 0 
58.4306 -33.8440 324.1642   3.6843  6.19   22  4   25.71  8.1 1 
58.5274 -14.0330 307.8014  15.2152  5.06 -128  5  -67.31  8.6 0 
58.5389 -29.9755 321.0897   6.0488  4.00   22  6   37.30  9.5 1 
58.5855 -26.9374 318.6396   7.8702  5.37  140  5  163.97  8.6 0 
58.6016 -26.9320 318.6437   7.8850 10.60   -9  2   15.30  7.4 1 
58.6519 -31.8147 322.6367   5.0382  5.00  -60  5  -49.95  8.6 0 
58.6917 -29.6027 320.8660   6.3760 19.80  -14  1    2.16  7.1 1 
58.6960 -37.9159 327.5667   1.4317  5.00   18  8   10.58 10.3 0 
58.7373 -34.1365 324.5514   3.7148  5.71    1  4    4.75  8.3 1 
58.7948 -29.9267 321.1820   6.2564 15.70   -9  2    6.70  7.2 0 
58.8016 -29.9331 321.1907   6.2574 15.60   -7  2    8.65  7.2 1 
58.8017 -35.3379 325.5488   3.0403  5.80   25  4   25.23  8.3 1 
58.8842 -37.1757 327.0627   1.9942  5.62  -11  5  -16.36  8.3 0 
58.9199 -36.5476 326.5765   2.3933  5.00   80  4   76.70  8.1 0 
58.9334 -32.7326 323.5193   4.6834 10.00  -15  3   -7.51  7.5 1 
58.9557 -37.3485 327.2352   1.9362  5.06   24  5   18.63  8.6 0 
58.9661 -31.3892 322.4528   5.5063  7.75  -48  3  -36.88  7.7 1 
59.0743 -20.6990 313.7560  11.8674 13.60 -116  2  -73.37  7.2 1 
59.0744 -33.7969 324.4458   4.1419  5.80 -161  5 -156.05  8.7 0 
59.0890 -29.8394 321.2637   6.5135  5.03  -18  5   -1.45  8.6 1 
59.0933 -32.7405 323.6062   4.7866  5.00  -50  5  -42.46  8.7 0 
59.1902 -32.3337 323.3280   5.0953  8.23   -1  3    7.78  7.7 1 
59.3469 -30.3616 321.8195   6.3815  5.36   -6  5    8.34  8.5 0 
59.4201 -31.3768 322.6755   5.8246  5.10  110  7  121.91  9.9 0 
59.4219 -34.0038 324.7853   4.2484  5.60  -20  5  -16.02  8.3 0 
59.4696 -32.9556 323.9692   4.9106  5.20  -27  5  -19.26  8.6 0 
59.4956 -37.3092 327.4625   2.3026  5.00  -22  5  -26.61  8.7 0 
59.5539 -34.3850 325.1564   4.1060  5.00   27  5   30.65  8.7 0 
59.5826 -13.4890 307.9254  16.3694  7.89  -93  3  -29.81  7.7 0 
59.7083 -33.3111 324.3749   4.8561  5.64 -157  5 -149.93  8.3 0 
59.7832 -31.5044 322.9651   5.9956  6.23  -15  4   -2.77  8.1 0 
59.7990 -30.3756 322.0660   6.6855  5.01 -292  7 -277.23  9.6 0 
59.8921 -28.7530 320.8067   7.7240 10.70  -27  2   -7.37  7.4 1 
59.8976 -28.7530 320.8096   7.7278  5.14  -20  5    0.13  8.6 0 
59.9042 -31.9995 323.4245   5.7792  5.30   -4  5    6.84  8.5 1 
59.9096 -30.1785 321.9652   6.8803  8.00   -9  3    6.29  7.7 0 
59.9163 -30.1275 321.9277   6.9156  5.60  -18  5   -2.02  8.4 0 
60.0023 -24.1580 317.1279  10.5408  5.90  -60  3  -26.95  7.6 0 
60.0344 -31.3809 322.9960   6.2411  5.14   -8  5    4.67  8.6 0 
60.0530 -31.2204 322.8770   6.3507  5.70  -20  4   -7.50  8.3 1 
60.0887 -35.1668 326.0467   3.9820  5.07  -14  5  -12.04  8.6 0 
60.1442 -33.3930 324.6615   5.0964  9.48  -16  3   -9.26  7.5 1 
60.1622 -30.8729 322.6552   6.6352  5.24  -26  5  -11.75  8.5 0 
60.2813 -29.9960 322.0138   7.2469  6.13   -1  4   15.62  8.1 0 
60.3053 -21.4070 315.0291  12.3888 10.80  -69  2  -27.71  7.4 0 
60.3417 -21.3960 315.0403  12.4227 18.40  -89  1  -47.28  7.1 1 
60.3518 -36.1874 326.9880   3.5292 10.49  -20  2  -21.15  7.3 0 
60.3761 -32.5197 324.0835   5.7815  5.42  -12  5   -2.27  8.4 0 
60.3777 -36.6385 327.3584   3.2699  5.00  -11  5  -13.87  8.7 0 
60.3784 -19.3130 313.3271  13.6696  5.72  -55  4   -7.72  8.3 0 
60.3890 -28.9420 321.2233   7.9580 18.20   -5  1   14.48  7.1 0 
60.3962 -28.9540 321.2368   7.9558  5.64   -7  5   13.08  8.3 1 
60.4051 -39.9350 329.9792   1.2674 11.30  -61  2  -72.88  7.4 1 
60.5169 -30.9544 322.9061   6.8279  5.04    9  5   23.11  8.6 0 
60.5233 -14.0070 308.9088  16.8332  3.70  -85  7  -22.10  9.8 0 
60.5373 -36.6228 327.4245   3.3808  5.00   -8  5  -10.08  8.7 0 
60.5677 -31.2934 323.2038   6.6564 13.90  -11  2    2.09  7.2 1 
60.6243 -33.1736 324.7322   5.5483  5.08   -9  5   -0.97  8.6 0 
60.7522 -30.0266 322.2875   7.5527  6.82    3  5   19.38  8.8 0 
60.7794 -33.2051 324.8370   5.6318  5.01  -23  5  -15.72  8.7 0 
60.7900 -13.4500 308.5819  17.3621  5.48   20  4   84.35  8.1 0 
60.7906 -31.9624 323.8541   6.3991  5.00  -17  5   -5.48  8.7 0 
60.8504 -16.4350 311.1720  15.7041  5.05 -100  5  -44.15  8.6 0 
60.8840 -34.8594 326.2022   4.6854  7.06  -25  4  -21.71  7.9 1 
60.9447 -33.4180 325.0911   5.6104  5.09   -3  5    3.78  8.6 0 
60.9693 -33.6970 325.3250   5.4552  5.98  -23  5  -16.04  8.9 0 
61.0216 -17.2880 311.9924  15.3441  9.24 -109  3  -55.91  7.5 0 
61.1487 -33.8122 325.5084   5.5020  5.36  -26  5  -19.70  8.5 0 
61.2050 -30.5320 322.9321   7.5542  6.39  -17  4   -0.97  8.1 0 
61.2263 -36.5817 327.7335   3.8418  5.18  -17  5  -18.43  8.6 0 
61.2528 -30.3050 322.7765   7.7258  5.81  -20  5   -3.58  8.6 0 
61.2773 -16.6560 311.6054  15.9100 10.10 -118  3  -62.05  7.4 0 
61.2981 -34.4799 326.1129   5.1875  5.40  -38  5  -33.80  8.4 0 
61.2991 -32.6292 324.6493   6.3297  7.86   -9  3    1.09  7.7 0 
61.3310 -32.4936 324.5584   6.4344  5.72  -30  4  -20.12  8.3 0 
61.6029 -36.3642 327.7509   4.2142  5.27  -30  5  -30.32  8.5 0 
61.6475 -30.7430 323.3361   7.7251  8.87  -14  3    1.84  7.6 1 
61.6740 -32.3813 324.6493   6.7315  5.46  -27  5  -16.00  8.4 0 
61.7674 -34.3895 326.2825   5.5473  5.05  -48  5  -43.03  8.6 0 
61.8213 -31.0670 323.6862   7.6425  5.82  -13  4    1.68  8.3 0 
61.8243 -33.9619 325.9753   5.8500  6.61  -15  4   -8.59  8.0 1 
61.8256 -15.5000 310.9420  17.0097 15.60  -94  2  -34.95  7.2 1 
61.8423 -32.1582 324.5616   6.9813  5.55  -15  5   -2.93  8.4 1 
61.8840 -30.9870 323.6563   7.7342  5.56  -16  5   -0.98  8.4 0 
61.9615 -29.4600 322.4844   8.7298 10.50   -3  2   16.20  7.4 1 
62.4051 -17.7300 313.1677  16.1545 14.00  -44  2    9.20  7.2 0 
62.4234 -24.6820 318.9062  11.9874  5.14  -10  5   23.45  8.6 0 
62.4387 -23.0030 317.5503  13.0204  8.23  -70  3  -31.77  7.7 1 
62.5091 -14.8820 310.8161  17.9055  5.33  -60  5    1.60  8.6 0 
62.8558 -17.9341 313.6038  16.3790  5.80  -51  4    2.34  8.3 0 
63.1552 -17.3460 313.2874  16.9581 20.30  -63  1   -7.60  7.1 0 
63.7678 -34.8300 327.6700   6.5478  5.10  -12  5   -7.00  8.6 0 
63.7732 -15.7710 312.3268  18.3701 15.60  -94  2  -33.79  7.2 1 
64.1521 -38.2476 330.5007   4.5886 18.90  -34  1  -38.43  7.1 1 
64.1604 -38.2438 330.5020   4.5961  7.41  -49  3  -53.22  7.8 1 
64.1624 -17.9390 314.3862  17.3714  5.75  -67  4  -13.19  8.3 0 
64.2908 -37.8689 330.2815   4.9167  6.03   -7  4  -10.26  8.2 0 
64.4461 -37.7647 330.2815   5.0777  5.60   -1  5  -3.93   8.4 1 
64.4901 -16.1280 313.0625  18.7108  9.56  -66  3   -6.66  7.5 0 
64.4987 -34.5978 327.8792   7.1575  5.19  -28  6  -21.81  9.0 0 
64.5504 -12.5930 310.0720  20.8514  5.17 -150  2  -80.24  7.3 0 
64.9600 -34.5940 328.1238   7.4496  5.47   -6  5    1.13  8.4 1 
65.0794 -18.4250 315.3462  17.7682 11.80  -81  2  -27.55  7.3 1 
65.2173 -18.9510 315.8664  17.5491  6.96  -66  4  -14.39  7.9 0 
65.2637 -30.2393 324.9292  10.4617  5.20  -39  4  -19.02  8.1 0 
65.9458 -33.3340 327.6974   8.8910  8.56   -2  3    9.80  7.6 0 
66.2077 -27.3400 323.2119  12.9643 21.30  -94  1  -65.48  7.1 1 
66.3499 -38.1808 331.5866   5.9366  5.56  155  5  152.35  8.4 1 
66.6466 -15.1470 313.5658  20.9581  8.46 -116  3  -51.54  7.6 0 
66.8264 -20.6570 318.2560  17.6708  5.00  -29  5   19.94  8.7 0 
66.8661 -27.7400 323.9132  13.1490  7.16  -54  4  -26.08  7.9 1 
66.8822 -18.3590 316.4055  19.1544  5.60  -95  5  -39.83  8.4 0 
66.9856 -21.1260 318.7357  17.4891  5.24  -40  5    7.37  8.5 1 
67.2302 -36.9880 331.1625   7.2527  5.00   -4  5   -2.47  8.6 0 
67.2942 -20.0003 318.0125  18.4259  5.22  -84  7  -33.38 10.2 0 
67.5929 -20.4080 318.5320  18.3838  5.00 -200  3 -150.24  7.6 0 
67.6719 -23.1700 320.8042  16.6691  5.30  -77  7  -35.03 10.1 0 
67.6725 -31.7866 327.4958  11.0059  5.39   -3  5   13.99  8.9 0 
67.7334 -26.3557 323.3542  14.6384  5.50  -43  7   -9.94  9.7 0 
67.8301 -26.9210 323.8532  14.3325  5.07   30  5   61.28  8.6 0 
67.8467 -26.3330 323.4052  14.7300 14.50  -46  2  -12.70  7.2 0 
68.1680 -32.6650 328.4458  10.7286  5.00    2  5   17.01  8.7 0 
68.1995 -35.5305 330.6083   8.8128  5.81  -76  5  -68.83  8.6 0 
68.2773 -23.1768 321.1866  17.0885  5.41   70  4  112.36  8.1 0 
68.9119 -19.4360 318.5805  19.9587  5.20 -135  5  -81.18  8.5 0 
68.9397 -24.4330 322.5935  16.7236  7.41  -59  3  -19.36  7.8 0 
68.9862 -28.9440 326.1109  13.7509 20.00  -32  1   -5.39  7.1 1 
69.2402 -21.2420 320.2524  19.0248 21.40 -189  1 -140.02  7.1 1 
69.2565 -19.3962 318.7708  20.2331  5.00  -90  5  -35.64  8.7 0 
69.7037 -33.9580 330.2991  10.7895 24.00  -27  1  -14.48  7.1 1 
70.2121 -22.5443 321.9167  18.8481  7.78  -65  4  -19.59  7.8 0 
70.2627 -30.0620 327.7326  13.8089  5.79  -27  4   -2.41  8.3 1 
70.4502 -21.1560 320.9685  19.9327 12.50  -51  2   -0.70  7.3 0 
70.4954 -37.5020 333.3405   8.7917  8.99  -25  3  -22.34  7.6 1 
70.5303 -25.5330 324.4552  17.0633  5.95  -60  4  -22.73  8.2 1 
70.5987 -30.7840 328.4774  13.5235  5.10  -23  5   -0.39  8.6 0 
70.7831 -20.7580 320.8693  20.4290  5.59  -34  5   16.84  8.4 0 
71.6711 -20.2760 321.0747  21.3709  5.08  -81  5  -27.77  8.6 0 
72.6613 -24.2006 324.8167  19.3860  6.66  -97  4  -53.88  8.1 0 
72.8038 -20.9810 322.4018  21.6817  7.42 -110  3  -57.55  7.8 0 
73.2515 -25.0500 325.8597  19.1858  5.58 -104  5  -62.66  8.4 0 
73.4624 -18.9790 321.2589  23.4922  5.03  -86  5  -27.83  8.6 0 
73.8848 -36.0690 334.2901  11.7152  9.67  -20  3  -10.56  7.5 1 
74.0317 -29.2430 329.5008  16.7225  9.03  -30  3   -0.56  7.6 1 
74.6700 -30.1900 330.6039  16.4289 17.16  -56  1  -28.73  7.2 1 
74.6898 -31.5330 331.5813  15.4693  7.91  -59  3  -35.25  7.7 0 
75.4138 -33.3610 333.3366  14.5525  5.05  -20  5   -1.22  8.6 0 
75.4188 -34.5400 334.1626  13.6874  8.48  -73  3  -57.10  7.6 1 
75.4695 -20.7210 324.0551  23.6683  6.12 -121  4  -66.05  8.1 0 
76.9382 -30.2460 332.1429  17.7252  6.84  -38  4   -8.70  7.9 0 
77.4078 -35.4990 336.0724  14.0548  5.37  -55  5  -40.38  8.5 0 
77.5385 -36.3160 336.7044  13.5053  5.26  -52  5  -39.91  8.5 1 
77.7014 -35.5620 336.3014  14.1632  5.28  -45  5  -30.31  8.5 0 
77.8840 -29.2240 332.0654  19.0342  6.25   -4  4   28.94  8.1 0 
78.4464 -29.1670 332.4142  19.4027  5.00    4  5   37.18  8.6 0 
79.0618 -34.8860 336.7276  15.3969  4.40  -94  6  -76.40  9.1 0 
79.0725 -28.7810 332.5818  20.0540  5.08  -44  5   -9.01  8.6 0 
79.5994 -25.8870 330.9134  22.5396  5.07  -53  5   -9.83  8.6 0 
79.9398 -36.4130 338.3008  14.6675  9.62  -24  3  -10.37  7.5 1 
